Leaky-Wave Antenna Analysis using Multi-Modal Network Theory with Open Periodic Boundaries

This paper introduces two methods for analyzing periodic leaky-wave antennas (LWAs) within a new framework denoted as multi-modal network theory (MNT) with open periodic boundaries (OPBs). The approach is hybrid, combining analytical techniques with a commercial full-wave solver. The first method computes the dispersion diagram of periodic LWAs. It is iterative and relies on the full-wave simulation of a single unit cell of a LWA, coupled with the analytical solution of an eigenvalue problem. This method effectively captures both the phase and attenuation constants of periodic LWAs while using fewer modes than previous methods with commercial frequency-domain solvers. The method is validated by computing the dispersion of classic LWA unit cells and comparing them to those obtained through full-wave simulations of the full-length antenna and other state-of-the-art methods. The second, also based on OPB-MNT, focuses on LWA driven analysis. Specifically, it determines the response of a unit cell to an incident plane wave. To validate this method, we compute the response of LWAs with different unit cell designs. By comparing these results with the corresponding dispersion analysis, we highlight the differences between the driven case and eigenvalue problems and identify the scenarios in which the former is applicable.

==> figure/Z2_bull/driven_bulls-eye_Z2.csv <==
#,freq,Z2re,Z2im
0,,279.0603009849311,-54.19746440987908
1,,275.5735206924123,-54.56705302041073
2,,269.8833989036914,-55.15262221833184
3,,262.13119565054143,-55.920411756275904
4,,252.5326160068914,-56.82214682002232
5,,317.17374192449194,-47.14274720948903
6,,300.4201723576839,-49.257158849032926
7,,282.37696623141613,-51.35443009225156
8,,263.4130930363226,-53.34521033172718
9,,318.42349494826175,-44.58986206349492
10,,292.264871099708,-47.87483433043149
11,,266.45031720024167,-50.729671388352315
12,,312.88661583558314,-43.08757511746363
13,,280.99162904888965,-46.96749770551972
14,,323.54349321509267,-39.568322985658185
15,,286.45835817668194,-44.27325203201794
16,,323.59959545145205,-37.60550672677216
17,,282.7604217999799,-42.75104855682987
18,,313.5750194650695,-37.1255634495478
19,,270.7425258769257,-42.262580336789654
20,,295.01616203588185,-37.74685759980614
21,14.100000000000001,209.93601763072616,-0.15608750793705706
22,14.100000000000001,187.4816382148092,-0.22619439981632405
23,14.100000000000001,167.77081461641376,-0.2812166742717256
24,14.200000000000001,197.78759145628095,-0.19657054840588162
25,14.200000000000001,175.76381279814893,-0.26160464790206617
26,14.3,203.72984915148535,-0.1791553769899996
27,14.3,180.06038726245743,-0.25140079217103484
28,14.4,205.30224875670152,-0.17544034933086258
29,14.4,180.77154121090902,-0.2512192562340833
30,14.500000000000002,202.88785332373072,-0.18475930236844335
31,14.500000000000002,178.28439352364788,-0.2602613081252446
32,14.600000000000001,197.15260627038683,-0.20476807205409994
33,14.600000000000001,173.17087525641878,-0.27671088884716305
34,14.700000000000001,188.9026179254073,-0.23225405745005465
35,14.8,204.56438387687567,-0.18341651907584
36,14.8,178.95087824712135,-0.26396420056451436
37,14.9,191.4596964189962,-0.22759287184163807
38,15.000000000000002,203.46063145060057,-0.1898919589678952
39,15.100000000000001,214.80369773205004,-0.15167037681706053
40,15.200000000000001,225.3421165189267,-0.11396875689345297
41,15.200000000000001,195.6058464028083,-0.21897617998302774
42,15.3,203.28985032234934,-0.19474057319792668
43,15.4,210.0764977486306,-0.17213961282746068
44,15.500000000000002,215.9040564066041,-0.15214439230296875
45,15.600000000000001,220.7294135741559,-0.13512574344608055
46,15.700000000000001,224.52977804999873,-0.12147845140507839
47,15.8,227.30281338117865,-0.11147943812902651
48,15.9,229.06581229430182,-0.10527186426314536
49,16.0,229.85392318420858,-0.1028789295838548
50,16.1,229.71764646390633,-0.10421054741329391
51,16.2,228.71986460569377,-0.10904588885597509
52,16.3,226.9325138237545,-0.11713637664013934
53,16.4,224.43337406091692,-0.1281240361064423
54,16.6,252.31314021961754,-0.008900760869831551
55,16.7,246.96537437952088,-0.03355097804553166
56,16.8,241.1461579279802,-0.06004770591708531
57,16.9,234.95090382858314,-0.0878223918881476
58,17.1,257.4062460940356,0.014339232329956137
59,17.200000000000003,248.65980956368173,-0.027464636386005787
60,17.3,239.8733772633578,-0.06834907363867801
61,17.5,258.254779986518,0.018109485804122367
62,17.6,247.3495665008608,-0.03492957035185087
63,17.8,263.5193760022898,0.04453449963054219
64,17.900000000000002,250.80167261127286,-0.019260355878215816
65,18.0,238.61531278549603,-0.07805533334030267
66,18.200000000000003,250.3672101112404,-0.02229825360773113
67,18.400000000000002,261.54056227275635,0.03309416749663288
68,18.5,246.35549532860833,-0.043326278010384425
69,18.700000000000003,255.01403212432476,-0.00012035283456094051
70,18.8,239.16700784299465,-0.08031410077427666
71,19.0,245.43074402737378,-0.05032809980326669
72,19.200000000000003,250.80688652098894,-0.023625151762962864
73,19.400000000000002,255.23676898610717,-0.0009449555369984724
74,19.5,236.31294431319563,-0.09943799631147392
75,19.700000000000003,238.42350563279533,-0.09042393161965574
76,19.900000000000002,239.50716232524815,-0.08652343133161845
77,20.1,239.5103516094738,-0.08822941030447486
78,20.3,238.36996185639504,-0.09609917858984371
79,20.5,236.00463857902741,-0.11057927473631961
80,20.700000000000003,232.30271978556024,-0.1323028941156969
81,20.900000000000002,227.1028793817104,-0.16198980732562993
82,21.1,220.1636164056463,-0.20060433508465983
83,21.3,211.1111772421001,-0.24922646520942626
84,21.5,199.34721120148546,-0.3106546348884251
85,21.8,206.64318214729732,-0.28706757210774647
86,22.0,185.10570292634898,-0.3951251848515815
87,22.200000000000003,153.61835633272347,-0.5346616573181143
88,22.400000000000002,102.28636727227199,-0.7120299101419507
89,22.900000000000002,0.06509052830508198,-1.2032685039150939
90,23.1,821.4955664095222,-7.9691413918252945
91,23.3,463.0561748593383,-2.006636452128234
92,23.5,396.56968526037275,-1.2410970869480547
93,23.8,336.79261541980696,-0.6710930910432839
94,24.1,311.04518661187984,-0.4511752944224275
95,24.3,305.19084651564657,-0.39818235413984576
96,24.6,292.4167681068899,-0.2966646710679914
97,24.900000000000002,283.07712902425504,-0.22394754694331281
98,25.200000000000003,274.6762919261499,-0.15910769959578766
99,25.400000000000002,261.38474642489206,-0.05741571061562797
100,25.8,260.334728113077,16.88577330920139
101,26.1,263.8175392832763,21.467343211706517
102,26.5,269.4811937959843,18.64833063312858
103,26.8,270.4532298601021,18.980803831261664
104,27.1,270.57819137739415,18.675999607838946
105,27.5,271.64631169829494,14.680066599482723
106,27.8,270.0077110752259,14.25888429762797
107,28.200000000000003,269.52924769094074,11.385745879107274
108,28.5,266.3398484698888,11.06443621371143
109,28.900000000000002,264.6462684065676,9.123749493783782
110,29.3,262.4170986495774,7.708691308221324
111,29.700000000000003,259.4254669759708,6.7108915725170135
112,30.1,255.22137731891516,6.062032569347899
113,30.400000000000002,244.7130119739832,6.0716475093121085
114,30.8,234.16540672165664,5.893551335912064
115,31.200000000000003,214.98013328037854,6.389258084952849
116,31.6,167.98410901128187,9.202042174625271
117,31.8,30.724449122124796,18.62124342751425


==> figure/Z2_bull/driven_bulls-eye_sweep_6modes_Z2.csv <==
#,freq,Z2re,Z2im
0,,279.0603009849311,-54.19746440987908
1,,275.5735206924123,-54.56705302041073
2,,269.8833989036914,-55.15262221833184
3,,262.13119565054143,-55.920411756275904
4,,289.6659183800675,-51.76052671588707
5,,276.72659761755665,-53.18672739355759
6,,262.2799006122658,-54.66346053953115
7,,282.37696623141613,-51.35443009225156
8,,263.4130930363226,-53.34521033172718
9,,278.73101032808137,-50.568087375543485
10,,292.264871099708,-47.87483433043149
11,,303.7330268617352,-45.35570439248509
12,,274.8101707454388,-48.733701443905815
13,,280.99162904888965,-46.96749770551972
14,,284.8820029405365,-45.47398025516835
15,,286.45835817668194,-44.27325203201794
16,,285.7221530099722,-43.36807731857476
17,,282.7604217999799,-42.75104855682987
18,,277.70772237848036,-42.397600165308816
19,,305.2377945018584,-37.32750525253226
20,,295.01616203588185,-37.74685759980614
21,14.05,180.80924449229292,-0.24456049325130452
22,14.100000000000001,187.4816382148092,-0.22619439981632405
23,14.15,193.16308574671032,-0.21003428655544448
24,14.200000000000001,197.78759145628095,-0.19657054840588162
25,14.200000000000001,175.76381279814893,-0.26160464790206617
26,14.25,178.37450714296182,-0.2552510450228709
27,14.3,180.06038726245743,-0.25140079217103484
28,14.350000000000001,180.84550166971172,-0.25007765860269243
29,14.4,180.77154121090902,-0.2512192562340833
30,14.450000000000001,179.8950901372227,-0.2546832864628019
31,14.55,200.38653629458233,-0.19361821153844289
32,14.600000000000001,197.15260627038683,-0.20476807205409994
33,14.65,193.28996566739207,-0.21778762645413183
34,14.700000000000001,188.9026179254073,-0.23225405745005465
35,14.8,204.56438387687567,-0.18341651907584
36,14.850000000000001,198.115756462758,-0.20545598066344212
37,14.9,191.4596964189962,-0.22759287184163807
38,15.000000000000002,203.46063145060057,-0.1898919589678952
39,15.05,195.22477179584422,-0.21791737994294919
40,15.15,205.05684917944282,-0.18653951009756087
41,15.250000000000002,214.06484299550092,-0.1560416531076479
42,15.3,203.28985032234934,-0.19474057319792668
43,15.4,210.0764977486306,-0.17213961282746068
44,15.500000000000002,215.9040564066041,-0.15214439230296875
45,15.600000000000001,220.7294135741559,-0.13512574344608055
46,15.700000000000001,224.52977804999873,-0.12147845140507839
47,15.8,227.30281338117865,-0.11147943812902651
48,15.9,229.06581229430182,-0.10527186426314536
49,16.0,229.85392318420858,-0.1028789295838548
50,16.1,229.71764646390633,-0.10421054741329391
51,16.2,228.71986460569377,-0.10904588885597509
52,16.35,243.175135473086,-0.049003768977366455
53,16.45,239.95139335465657,-0.06350689810924323
54,16.55,236.06875480163157,-0.08080686067920251
55,16.7,246.96537437952088,-0.03355097804553166
56,16.8,241.1461579279802,-0.06004770591708531
57,16.95,249.77215301643247,-0.021462730625684087
58,17.05,242.29473123005369,-0.056068232377762615
59,17.200000000000003,248.65980956368173,-0.027464636386005787
60,17.35,253.99184071885128,-0.002488642948944559
61,17.450000000000003,244.11454729783551,-0.0495642681544744
62,17.6,247.3495665008608,-0.03492957035185087
63,17.75,249.57486752527606,-0.024756139008884563
64,17.900000000000002,250.80167261127286,-0.019260355878215816
65,18.05,251.05405918215814,-0.018444587428369016
66,18.200000000000003,250.3672101112404,-0.02229825360773113
67,18.35,248.78600422707265,-0.03131246128789396
68,18.5,246.35549532860833,-0.043326278010384425
69,18.650000000000002,243.13208739012669,-0.05997984805208481
70,18.85,250.5756425811513,-0.023462290455530728
71,19.0,245.43074402737378,-0.05032809980326669
72,19.200000000000003,250.80688652098894,-0.023625151762962864
73,19.35,243.84397926921483,-0.060350299802170056
74,19.55,247.09401929998822,-0.04472848559301149
75,19.700000000000003,238.42350563279533,-0.09042393161965574
76,19.900000000000002,239.50716232524815,-0.08652343133161845
77,20.1,239.5103516094738,-0.08822941030447486
78,20.3,238.36996185639504,-0.09609917858984371
79,20.5,236.00463857902741,-0.11057927473631961
80,20.700000000000003,232.30271978556024,-0.1323028941156969
81,20.900000000000002,227.1028793817104,-0.16198980732562993
82,21.1,220.1636164056463,-0.20060433508465983
83,21.3,211.1111772421001,-0.24922646520942626
84,21.55,210.32821442068072,-0.26053914451724125
85,21.75,194.7009805382312,-0.34059064748195744
86,22.0,185.10570292634898,-0.3951251848515815
87,22.200000000000003,153.61835633272347,-0.5346616573181143
88,22.450000000000003,112.7460573595185,-0.6943271604298028
89,22.950000000000003,0.301835688940428,-1.5695102444155722
90,23.1,821.4955664095222,-7.9691413918252945
91,23.3,463.0561748593383,-2.006636452128234
92,23.55,371.0236227366861,-0.9947634211264922
93,23.8,336.79261541980696,-0.6710930910432839
94,24.05,318.0106774729182,-0.5059574372379962
95,24.3,305.19084651564657,-0.39818235413984576
96,24.6,292.4167681068899,-0.2966646710679914
97,24.900000000000002,283.07712902425504,-0.22394754694331281
98,25.150000000000002,274.7549357837908,-0.15880709197728257
99,25.450000000000003,261.4178626536,-0.057791936172939026
100,25.8,260.334728113077,16.88577330920139
101,26.150000000000002,265.79392550690346,19.397152917587157
102,26.450000000000003,267.98713683648054,20.901105265161476
103,26.8,270.4532298601021,18.980803831261664
104,27.150000000000002,271.56281586252857,16.760612895181826
105,27.5,271.64631169829494,14.680066599482723
106,27.85,270.93068685172625,12.88412082438462
107,28.200000000000003,269.52924769094074,11.385745879107274
108,28.55,267.45730646431144,10.148250798984655
109,28.900000000000002,264.6462684065676,9.123749493783782
110,29.3,262.4170986495774,7.708691308221324
111,29.650000000000002,257.7179344921174,7.122805147262911
112,30.05,253.27656517462898,6.341218649684445
113,30.450000000000003,246.76511673660852,5.898494296029156
114,30.85,236.30604764329766,5.860601791198505
115,31.200000000000003,214.98013328037854,6.389258084952849
116,31.6,167.98410901128187,9.202042174625271
117,31.8,30.724449122124796,18.62124342751425
118,31.250000000000004,55.84250668092485,8.529398260499777


==> figure/Z2_bull/eigen_bulls_eye_Z2.dat <==
#	freq	Z2re	Z2_im
0	14.0	182.87571797335994	56.28243188966537
1	14.200000000000001	178.89368898986098	66.07420269095529
2	14.4	178.2421245929131	72.59735991469088
3	14.600000000000001	179.1772289532802	77.57182691864547
4	14.8	181.25236637896867	81.66463877089187
5	15.000000000000002	184.22751017308016	85.03676210458993
6	15.200000000000001	187.87557960239295	87.70819289421446
7	15.4	191.99718906659402	89.68777178256799
8	15.600000000000001	196.41647641786335	90.99814596304552
9	15.8	200.9812769051733	91.64223177346452
10	16.0	205.55994137898222	91.66782137593539
11	16.2	210.03485238016552	91.11953060021646
12	16.400000000000002	214.3087561487232	90.05754095062186
13	16.6	218.30126929076374	88.55027534958444
14	16.8	221.95363481181175	86.67468183849857
15	17.0	225.22244611091662	84.50873445008187
16	17.200000000000003	228.08449438972895	82.13089147460813
17	17.400000000000002	230.52961214714884	79.61315665145376
18	17.6	232.56224218240803	77.02273153876045
19	17.8	234.19786540268868	74.41779332053346
20	18.0	235.45006025759764	71.84628155372764
21	18.200000000000003	236.34436472149343	69.35100313831944
22	18.400000000000002	236.9020833639068	66.95937113446578
23	18.6	237.14618620886336	64.70153348262103
24	18.8	237.09400451500267	62.59622118509911
25	19.0	236.76070097345948	60.66033475794959
26	19.200000000000003	236.15876697100995	58.90984793406618
27	19.400000000000002	235.29007158583144	57.356324934521254
28	19.6	234.1540112765517	56.015088632380014
29	19.8	232.74130398749782	54.90026231620492
30	20.0	231.03344821281033	54.03314197454015
31	20.200000000000003	229.00185516516862	53.43994321302613
32	20.400000000000002	226.59310116755225	53.15799475110847
33	20.6	223.74552535344657	53.240020946691224
34	20.8	220.35926217728837	53.762686578798764
35	21.0	216.29271661136377	54.842103078504586
36	21.200000000000003	211.34456883664825	56.66194283804931
37	21.400000000000002	205.2088114639092	59.51958383586761
38	21.6	197.41272174570673	63.929807537000045
39	21.8	187.22607725813447	70.8546194044979
0	22.0	173.55285351517398	82.26948680406012
1	22.05	169.43483175171033	86.24528863888048
2	22.1	164.98894546957027	90.85981575114089
3	22.150000000000002	160.21649163907065	96.23354931830082
4	22.200000000000003	155.11705643642784	102.53591666259403
5	22.25	149.7329422000479	109.93970799137989
6	22.3	144.1103408546884	118.67273640813083
7	22.35	138.36565047482222	128.96151795531435
8	22.400000000000002	132.6465428238398	141.057310047178
9	22.450000000000003	127.1344438702548	155.22652530731492
10	22.5	122.04764804895308	171.73365862416614
11	22.55	117.58424956558875	190.90735566541707
12	22.6	113.92941438932634	213.1731764381955
13	22.650000000000002	111.26588024030461	239.1880104279293
14	22.700000000000003	109.79315038169017	269.99685468263914
15	22.75	109.79355044409176	307.33135808613247
16	22.8	111.75610051085887	354.24885223754853
17	22.85	116.62098239143538	416.49854979459093
18	22.900000000000002	126.5282718854445	506.6836408543606
19	22.950000000000003	147.6100162930252	659.859673877265
20	23.0	209.94281676323422	1043.3798454192963
21	23.05	1895.5253511533754	-344.32517319750406
22	23.1	868.2677333011216	-142.81703154935877
23	23.150000000000002	666.6018888190233	-99.5711357624107
24	23.200000000000003	570.6862710048318	-77.603944245373
25	23.25	512.816228266344	-63.6196146989669
26	23.3	473.5061993155841	-53.69010836284433
27	23.35	444.81880211083245	-46.1717213795048
28	23.400000000000002	422.8484809205788	-40.22808760541229
29	23.450000000000003	405.4204889645123	-35.38317451278771
30	23.5	391.2138060824211	-31.347733550282037
31	23.55	379.390068829934	-27.923750549297797
32	23.6	369.37511609290664	-24.978459459044384
33	23.650000000000002	360.7721238386379	-22.412642112146795
34	23.700000000000003	353.2915825158747	-20.156333829209018
35	23.75	346.7196773710058	-18.155382174502844
36	23.8	340.8896404942673	-16.36966928837526
37	23.85	335.6796648248442	-14.763398335227816
38	23.900000000000002	330.9873906096395	-13.312338162352692
39	23.950000000000003	326.7352721727688	-11.993425113592918
40	24.0	322.860554860393	-10.788043760692375
51	24.200000000000003	310.19243338128	-6.851657676395345
52	24.400000000000002	300.59958796790295	-3.8945784302166864
53	24.6	292.8701467648175	-1.5387161211308735
54	24.8	286.2608249940852	0.4708716544772747
55	25.0	280.21564546934127	2.3673571347320217
56	25.200000000000003	274.1446182500211	4.507205436959369
57	25.400000000000002	266.9726835248063	8.246641443419959
58	25.6	264.29835116003903	18.10932604215435
59	25.8	266.41749108838826	23.402864706844984
60	26.0	270.1668597343288	25.830718540863707
61	26.200000000000003	272.5386865899852	25.625408237503738
62	26.400000000000002	273.8399570719484	25.05524743852939
63	26.6	274.78431084109945	24.180336866065776
64	26.8	275.30399738297064	22.953844111268342
65	27.0	275.33869457090174	21.5798735774688
66	27.200000000000003	274.98875337282425	20.246036800393558
67	27.400000000000002	274.37363857167793	19.007143485736083
68	27.6	273.5666895448139	17.870824296675153
69	27.8	272.6054757291027	16.832268815336977
70	28.0	271.51599472205305	15.883252741305272
71	28.200000000000003	270.3035913075702	15.026031873446229
72	28.400000000000002	268.980207387524	14.257789157004506
73	28.6	267.5477357491357	13.573733989765886
74	28.8	266.0004205259718	12.970168026334777
75	29.000000000000004	264.32727813411486	12.441746930582909
76	29.200000000000003	262.5092970198055	11.98378146514498
77	29.400000000000002	260.5170751549075	11.592902970398928
78	29.6	258.3088894222963	11.268477118280897
79	29.8	255.82675851301013	11.012104967382083
80	30.000000000000004	252.9909544810816	10.827185617734758
81	30.200000000000003	249.68536935139858	10.723288860047147
82	30.400000000000002	245.7425314710636	10.717195609350105
83	30.6	240.90321740596198	10.837766623977572
84	30.8	234.75156041246368	11.140206434075273
85	31.000000000000004	226.5659503334611	11.728721620620366
86	31.200000000000003	214.98840373315298	12.83393307201728
87	31.400000000000002	197.0516825075745	15.065423505406628
88	31.6	164.6643262394728	20.705028899605292
89	31.8	84.53863529950209	53.31827011621575
90	32.0	37.34849434985275	235.14994755582998


==> figure/Z2_mts-metal/driven_mts_metal_Z2.csv <==
#,freq,Z2re,Z2im
1,16.66,2005.7550605912977,1103.9771054360083
2,15.46,69.32062934786958,0.04715603816876683
3,15.46,67.0158373268736,0.047057095108732176
4,15.47,80.7059463253287,0.04774981808552706
5,15.47,76.46371655029992,0.04753553571011227
6,15.47,71.78395777373085,0.04731748689098934
7,15.47,66.78711636076461,0.047105990458860575
8,15.48,77.25588657373295,0.047615654486825205
9,15.48,70.48813079653173,0.047313305739294105
10,15.49,79.96747889508603,0.04778453397109759
11,15.49,71.58276039173484,0.047410736760255826
12,15.500000000000002,79.61134169509965,0.04780509073100532
13,15.500000000000002,69.9809581075021,0.047400035284045336
14,15.510000000000002,76.29006664914934,0.04770118092122802
15,15.510000000000002,65.93052671708591,0.04731285131513729
16,15.520000000000001,70.47939252262603,0.04752619746548177
17,15.530000000000001,74.62703421774867,0.04772647426585916
18,15.540000000000001,78.27046053606746,0.04790829843522497
19,15.540000000000001,65.34690136873228,0.04748194374225395
20,15.55,67.2707881050317,0.04759388338270629
21,15.56,68.6097688955255,0.04768980849747682
22,15.57,69.33464409522591,0.04776701945575858
23,15.580000000000002,69.43478731293922,0.04782577078121141
24,15.590000000000002,68.91874533343801,0.047870373012377586
25,15.600000000000001,67.813378428414,0.04790436111202643
26,15.610000000000001,66.16170695323945,0.04793227363540633
27,15.63,78.78718599890276,0.04830005243074988
28,15.64,75.45486408650073,0.048278152956483175
29,15.65,71.7062019567422,0.04826178860279216
30,15.66,67.63918393164356,0.04826278579621312
31,15.680000000000001,77.45437138061921,0.04849829003406403
32,15.690000000000001,71.83260074480417,0.04848345732125452
33,15.700000000000001,66.19559302663122,0.04849889108847494
34,15.72,73.6901105073325,0.04865968857545038
35,15.73,66.88458344567461,0.048692817185794116
36,15.750000000000002,73.12805675573735,0.04882075908826239
37,15.760000000000002,65.45773534490264,0.048887410365640094
38,15.780000000000001,70.33644084705581,0.04899619605477711
39,15.8,74.9271715353972,0.04908486897317689
40,15.81,65.72061176415866,0.049217562858273674
41,15.830000000000002,68.88485706853177,0.04931444358004336
42,15.850000000000001,71.60801140273298,0.04940214773319553
43,15.870000000000001,73.83917946337735,0.04948441328254648
44,15.89,75.53890144406033,0.04956513658643931
45,15.91,76.68139271576177,0.049649466529813585
46,15.930000000000001,77.25593611164818,0.04974308211462887
47,15.950000000000001,77.26726601793304,0.04984940301706799
48,15.97,76.73493439864292,0.049974088448219295
49,15.99,75.69173514915282,0.05012044813030878
50,16.01,74.18140525564729,0.050290632187380065
51,16.03,72.25586301277947,0.05048568869487003
52,16.05,69.97226893638471,0.050705747608850986
53,16.07,67.39017898865838,0.050949612138819614
54,16.1,75.57425286030546,0.05077107685232461
55,16.120000000000005,71.84597760755867,0.05108324144223077
56,16.14,67.99762736702728,0.05141507235961137
57,16.17,74.53659584924104,0.05126112072094071
58,16.19,69.75552141524184,0.05167219193045497
59,16.22,75.37681758853279,0.051528266513877305
60,16.24,69.83832559077571,0.05202089466626661
61,16.27,74.44930567037348,0.051917557589343
62,16.290000000000003,68.38193653568506,0.05248152174875472
63,16.32,71.97891001376698,0.05244141846622789
64,16.35,75.2770029713093,0.05239250259477897
65,16.370000000000005,68.28209792154904,0.0530918508266415
66,16.4,70.61129374401709,0.053140427930339504
67,16.43,72.59085798287148,0.05318548675886952
68,16.46,74.20164127282914,0.053258874557025035
69,16.49,75.43174194605456,0.05335773363554383
70,16.52,76.27684193428804,0.053489185395156236
71,16.55,76.74018788486704,0.05365758615855054
72,16.58,76.83224064456545,0.05394856539959564
73,16.61,76.56980756994655,0.05411756516548682
74,16.64,75.97543697682787,0.05441598638036205
75,16.67,75.07596812936012,0.05478902703025363
76,16.7,73.90147309541744,0.05512490599078691
77,16.73,72.4841155907471,0.05553851093418836
78,16.76,70.85693675117444,0.05598520297284455
79,16.790000000000003,69.05290384790946,0.05646063121502446
80,16.83,74.66586284609504,0.05609995437848707
81,16.86,72.1949290557048,0.0566829372662737
82,16.89,69.64285732488952,0.05728167316785101
83,16.93,74.19841424567218,0.057027303858892577
84,16.96,71.11025934491862,0.05772710446005581
85,17.0,75.07247741890434,0.05752667686063129
86,17.030000000000005,71.54303970902862,0.05831916472336742
87,17.07,74.89082086053976,0.05819583059779078
88,17.1,71.03156796648551,0.059065314479765624
89,17.14,73.77751305194215,0.05903643233404803
90,17.18,76.32033478646237,0.05901429201205508
91,17.21,71.88837036156826,0.060027944491504406
92,17.25,73.86264928875521,0.060116222683357125
93,17.290000000000003,75.61730666249571,0.06022881963316859
94,17.330000000000002,77.14476053434643,0.06037207584440327
95,17.36,72.13621239213565,0.061555764424447275
96,17.400000000000002,73.19532029272737,0.061809590593741685
97,17.44,74.04579384936592,0.06210015064952755
98,17.48,74.69060029379484,0.06243012791596428
99,17.52,75.13489031243051,0.06280138687866334
100,17.560000000000002,75.38577804389973,0.06321497206363129
101,17.6,75.45208344980482,0.06367113485760861
102,17.64,75.34404987580997,0.06416943309632625
103,17.68,75.07305060632356,0.0647083551037136
104,17.720000000000002,74.65129356297955,0.06528640060694785
105,17.76,74.09153861944044,0.06590116227029492
106,17.8,73.40683260230571,0.06654992743207644
107,17.85,77.70678480364053,0.06635387614368492
108,17.89,76.6367507529647,0.06711126676322457
109,17.93,75.47779833008369,0.06789577723637916
110,17.970000000000002,74.24352911352294,0.06870271582960617
111,18.02,77.71273899050811,0.06871270676840782
112,18.060000000000002,76.16359898617299,0.06976411137430996
113,18.11,79.3145729960826,0.06970353641565287
114,18.150000000000002,77.48409435639685,0.07071216236077713
115,18.19,75.64537527620887,0.07172438543185443
116,18.240000000000002,78.23149767442834,0.07198680148207318
117,18.28,76.17849216078852,0.0730807182226647
118,18.330000000000002,78.44761359521706,0.07344890999330296
119,18.37,76.22240189749364,0.07461377323273319
120,18.42,78.18484237961032,0.07509238458495648
121,18.470000000000002,80.03304855634849,0.07561317826530889
122,18.51,77.50213505803808,0.07691183920350564
123,18.560000000000002,79.0597752387724,0.07729168176336162
124,18.61,80.49887013279242,0.07824728887026951
125,18.650000000000002,77.75224856023728,0.07965178115091226
126,18.700000000000003,78.92914179648531,0.08046959832218697
127,18.75,79.99080933633874,0.08134549630411801
128,18.8,80.93690993575134,0.08228330681530266
129,18.85,81.76776951814576,0.08328620728180502
130,18.900000000000002,82.48434728807128,0.08435705446901776
131,18.94,79.3009656745025,0.0860075412533101
132,18.990000000000002,79.81864427446543,0.08720121334602104
133,19.040000000000003,80.23444273151847,0.08846167540470626
134,19.09,80.55100534258753,0.08979848204250715
135,19.14,80.77130641601912,0.09120934646661405
136,19.19,80.89862579467435,0.09269645144403567
137,19.240000000000002,80.93645447863192,0.09425872100819192
138,19.3,84.38894670489378,0.09564114120215071
139,19.35,84.2000661119432,0.09741639389759214
140,19.400000000000002,83.92995344888676,0.09927795092687931
141,19.450000000000003,83.58297518755738,0.10122718203709068
142,19.5,83.1634680202463,0.10326617923677378
143,19.560000000000002,86.04857543198297,0.10536287894120641
144,19.610000000000003,85.4188600123069,0.10766905867347853
145,19.66,84.72790213664452,0.11007418636012627
146,19.71,83.97986462522483,0.11258263199353787
147,19.77,86.4158621550818,0.11544331030497244
148,19.82,85.47732795144354,0.11827110207961183
149,19.880000000000003,87.7351518024479,0.1216123971462222
150,19.93,86.61340712166344,0.12480474978026292
151,19.98,85.45311828859923,0.128137902393712
152,20.040000000000003,87.3886047725065,0.132325233025099
153,20.09,86.06006366672123,0.1361042712193748
154,20.150000000000002,87.80542868061211,0.141013259275125
155,20.200000000000003,86.31577153480472,0.14532256153090967
156,20.26,87.8666561841334,0.15110138784684807
157,20.32,89.35126763395655,0.15747157304149065
158,20.37,87.5730610373931,0.16289873263698468
159,20.43,88.85303516496235,0.17048288119208463
160,20.490000000000002,90.0583265564443,0.17891795113361378
161,20.540000000000003,87.98798517289703,0.18595669234184758
162,20.6,88.97367735368273,0.19618057534051242
163,20.66,89.87337156564726,0.207699313383799
164,20.720000000000002,90.68252583879965,0.22075604606022886
165,20.78,91.39575556053381,0.23566011230620018
166,20.830000000000002,88.6760305111316,0.24810490968271756
167,20.89,89.10001327908137,0.26723596773570363
168,20.950000000000003,89.3926425080691,0.28966431953761473
169,21.01,89.53536768179127,0.3163016260548413
170,21.07,89.50197226891699,0.3484344667837684
171,21.130000000000003,89.25403881086574,0.38793969912272674
172,21.19,88.73288331666502,0.43766818188307466
173,21.25,87.84426749400609,0.5021725903695841
174,21.310000000000002,86.42700888465612,0.5892013655994274
175,21.380000000000003,89.06319460023334,0.747765417953127
176,21.44,85.90925886962991,0.957218315446358
177,21.5,80.00824230830857,1.330931377711504
178,21.57,75.28228050952528,2.478535842375876
179,21.66,0.00286045891089424,-33.474827484615915
180,21.68,220.96753287799987,7.346685589996632
181,21.740000000000002,139.53197229373438,2.294878609685919
182,21.810000000000002,119.3369358671016,1.296987731175914
183,21.87,115.02510782216731,0.934116075895005
184,21.93,112.49447117265038,0.7280002971204966
185,22.0,109.97396799686348,0.5907867486031374
186,22.060000000000002,109.1109979224999,0.5006109508840592
187,22.12,108.36988904775889,0.4332774037834619
188,22.19,107.88535015532582,0.38299751657604675
189,22.25,107.41977416482305,0.3417274340878099
190,22.32,107.44320798240715,0.3109436288978532
191,22.380000000000003,107.04409803048124,0.2825957547273439
192,22.450000000000003,107.30996414465145,0.2620657895071814
193,22.51,106.90046321025491,0.24104291312856027
194,22.580000000000002,107.28212165649138,0.22651848446261477
195,22.650000000000002,107.7257608417424,0.21415665296530698
196,22.71,107.26161745520159,0.1992928407719553
197,22.78,107.7235007612676,0.189974247588978
198,22.85,108.20415286467662,0.1818212653440209
199,22.91,107.65136523654813,0.17031367962264451
200,22.98,108.10870009840045,0.1638687986663959
201,23.05,108.5636695499996,0.15810525534067746
202,23.12,109.01071815428533,0.15291648513915182
203,23.18,108.33140226871434,0.14383948132816374
204,23.25,108.73150435145091,0.13950700077589395
205,23.32,109.11530342693446,0.13552729506098837
206,23.39,109.48035075131604,0.131846911146755
207,23.46,109.82471143521188,0.1284195613176518
208,23.53,110.14687405138392,0.1252038751849654
209,23.6,110.44567457341235,0.12216195004033814
210,23.67,110.72024086453268,0.11927473372577901
211,23.740000000000002,110.96989391761477,0.11646974935117446
212,23.810000000000002,111.1941570498663,0.11372872927336247
213,23.880000000000003,111.39265441084625,0.11101142739362227
214,23.950000000000003,111.56505547910987,0.1082704506925456
215,24.020000000000003,111.71098818735027,0.10544574527484732
216,24.09,111.8299686051019,0.1026006645541114
217,24.16,111.92102425004315,0.09945838619480805
218,24.23,111.98246914148375,0.09593225444590292
219,24.3,112.01077019408876,0.09174657735085871
220,24.380000000000003,113.24232317904028,0.09110765182321522
221,24.450000000000003,113.17278184670064,0.08150554236560968
222,24.520000000000003,113.05542888958172,0.24107422778384352
223,24.59,113.04353906774757,0.36107867691810813
224,24.67,114.30550281556859,0.34682999898485245
225,24.740000000000002,114.25089521130451,0.4287588958787871
226,24.810000000000002,114.1891185267687,0.5142776436471944
227,24.880000000000003,114.12172426391295,0.6037090384620132


==> figure/Z2_mts-metal/eigen_mts-metal_Z2.dat <==
#	freq	Z2re	Z2_im
0	14.0	-0.05827475876759659	152.21160191088634
1	14.100000000000001	-0.07519979350080545	150.05029441676047
2	14.200000000000001	20.71498068846407	-0.006920821282954768
3	14.3	-0.0013118741840607731	-40.05603440730085
4	14.4	-0.005995878341374682	-59.0027582019388
5	14.500000000000002	-0.009590251026143031	-72.17711805182743
6	14.600000000000001	-0.009956822124497033	-82.41014852147666
7	14.700000000000001	-0.0071085104984591856	-90.76149746350406
8	14.8	0.0004325139390084601	-97.74640121929953
9	14.9	0.013249748635386778	-103.65419497330487
10	15.000000000000002	0.03169696594342892	-108.70985286200815
11	15.100000000000001	0.05586669985446204	-113.0059767247936
12	15.200000000000001	0.08503896736905893	-116.65787970665305
13	15.3	0.11773044363074157	-119.7754206845164
14	15.4	0.1516324423328185	-122.36960551728752
15	15.500000000000002	71.5033822661128	1.478411499387104
16	15.600000000000001	72.16589226909475	2.699715663765028
17	15.700000000000001	71.74492584610765	2.990935052242113
18	15.8	71.4594923823801	3.4161409617600462
19	15.9	71.3697289452573	3.786604644242367
20	16.0	71.38437603678415	4.059487813713649
21	16.1	71.44375225841081	4.266403149631256
22	16.2	71.52760102903437	4.4358365290005635
23	16.3	71.616159093048	4.599546498803371
24	16.400000000000002	71.74567986892046	4.747597743398613
25	16.5	71.893977431582	4.894956945946871
26	16.6	72.0556672080512	5.062781312823053
27	16.7	72.24554491761437	5.208357908781455
28	16.8	72.44366921279145	5.378923886842108
29	16.900000000000002	72.6699055119903	5.534170382313461
30	17.0	72.90507434477398	5.700623803186575
31	17.1	73.16107175932292	5.865604985873152
32	17.200000000000003	73.42877271262981	6.021568641769408
33	17.3	73.71345379733255	6.190135859232569
34	17.400000000000002	74.00509393892715	6.375693652279394
35	17.5	74.30932043582516	6.540372054624788
36	17.6	74.63089954211434	6.726051468171918
37	17.700000000000003	74.97004563753929	6.914525372325614
38	17.8	75.31938153267433	7.099582316382829
39	17.900000000000002	75.6810149335153	7.280539706991721
40	18.0	76.05565737359336	7.470753463728268
41	18.1	76.43185431214141	7.6576909785774605
42	18.200000000000003	76.82747395760875	7.8535731358118674
43	18.3	77.24293056571179	8.041857099581376
44	18.400000000000002	77.66441097952051	8.24794533422686
45	18.5	78.10030499037369	8.440355891358802
46	18.6	78.54609984154908	8.65048504523268
47	18.700000000000003	79.00098307672589	8.853150071477614
48	18.8	79.46716858444407	9.053727648778413
49	18.900000000000002	79.9425200601808	9.259111708070527
50	19.0	80.4259523081641	9.454725458859647
51	19.1	80.92431991753281	9.657068818864577
52	19.200000000000003	81.42232251167474	9.859518786911847
53	19.3	81.93236412589665	10.057961551439579
54	19.400000000000002	82.44581276424438	10.25224799862739
55	19.5	82.95823448431968	10.458553107707512
56	19.6	83.47886682459377	10.648506869218119
57	19.700000000000003	83.99398274898826	10.856608373169815
58	19.8	84.51385478161266	11.05400964082445
59	19.900000000000002	85.02670305861557	11.258823516639463
60	20.0	85.53174867742366	11.465132289422746
61	20.1	86.01668575711241	11.677571207623032
62	20.200000000000003	86.50024176041327	11.910248028966024
63	20.3	86.95824456518484	12.153919290922728
64	20.400000000000002	87.38900578624495	12.424994501916087
65	20.5	87.78005368091968	12.711112559028496
66	20.6	88.13026886650445	13.046929638325764
67	20.700000000000003	88.42152402263217	13.443984023312915
68	20.8	88.64177317646994	13.926476179833864
69	20.900000000000002	88.74799224344092	14.532778446942393
0	21.0	88.70524242846506	15.319681424398166
1	21.025000000000002	88.6546694091619	15.559616292213168
2	21.05	88.59599329361777	15.807056738893374
3	21.075000000000003	88.52025262654698	16.0865480824592
4	21.1	88.4288203765705	16.395128711812074
5	21.125	88.3115782928105	16.729686083815015
6	21.150000000000002	88.15628763294367	17.09035276256867
7	21.175	88.00541202136816	17.499051531233732
8	21.200000000000003	87.78365115428214	17.957413019388298
9	21.225	87.55572231484477	18.46055541990285
10	21.25	87.27471670969696	19.028681961517975
11	21.275000000000002	86.9480857975205	19.67047988888641
12	21.3	86.57424441851204	20.402039779894338
13	21.325000000000003	86.10336073879718	21.253668884487787
14	21.35	85.5650121547572	22.25043437663997
15	21.375	84.91815906698535	23.400487462997063
16	21.400000000000002	84.16635431789474	24.783202379074023
17	21.425	83.27853966804521	26.471423098047186
18	21.450000000000003	82.19990359823423	28.545797345405916
19	21.475	80.91229109251411	31.171778402834725
20	21.5	79.3542799832565	34.58049139208189
21	21.525000000000002	77.54088594319717	39.12996650456591
22	21.55	75.4410500893176	45.43782234499618
23	21.575000000000003	73.16107009931007	54.55373856802644
24	21.6	71.33565733516988	68.30057289136502
25	21.625	71.32265006556501	90.19725904412115
26	21.650000000000002	76.76331112101732	129.64568432871738
27	21.675	106.3348399233927	238.3147305831941
28	21.700000000000003	319.0197550157704	-109.33594665795587
29	21.725	188.24773129738307	-50.46314632778585
30	21.75	156.1415821428591	-33.36349701867945
31	21.775000000000002	141.049728463754	-24.383517517536568
32	21.8	132.35055314818916	-18.693579504665248
33	21.825000000000003	126.65032999492313	-14.709534885572138
34	21.85	122.69065747360283	-11.798310374785965
35	21.875	119.7427340608106	-9.529124061059255
36	21.900000000000002	117.52647753893314	-7.746458876766294
37	21.925	115.79664438526814	-6.277756452506581
38	21.950000000000003	114.40347060433992	-5.074333702577626
39	21.975	113.27361355325061	-4.053660328123319
40	22.0	112.34837666522486	-3.1847246996471448
81	22.1	109.91914532206998	-0.7092446820977719
82	22.200000000000003	108.6379473201117	0.8213819582914547
83	22.3	107.93449508734531	1.8533771447396306
84	22.400000000000002	107.5831891984402	2.5748222543330694
85	22.5	107.43598990166423	3.0960446438271396
86	22.6	107.42810913111607	3.4906380343735903
87	22.700000000000003	107.5068770473501	3.786049863224059
88	22.8	107.6570226306584	4.0112787461876485
89	22.900000000000002	107.85246063734901	4.183387457220187
90	23.0	108.08679947654491	4.31505115478697
91	23.1	108.33899957561817	4.414685068736118
92	23.200000000000003	108.61958546442025	4.487711060365393
93	23.3	108.91389470761571	4.545410892350099
94	23.400000000000002	109.22002961029855	4.583908442275838
95	23.5	109.53411152104407	4.613173859859671
96	23.6	109.85605895642726	4.633230383227898
97	23.700000000000003	110.18104421549614	4.645395606638439
98	23.8	110.50976102941404	4.651839112183371
99	23.900000000000002	110.83884963078138	4.657040747175053
100	24.0	111.16587697521787	4.662692340247785
101	24.1	111.49455859254867	4.670072665661628
102	24.200000000000003	111.81765817934635	4.686523235388407
103	24.3	112.13412956586274	4.716594282968348
104	24.400000000000002	112.43502182731713	4.778445239618705
105	24.5	112.7335841406374	5.013452286179333
106	24.6	113.3537674808287	5.093686970622093
107	24.700000000000003	113.87026966475582	5.152045409668019
108	24.8	114.42846018254119	5.118322670932541
109	24.900000000000002	114.9340714934276	5.041794364331078
110	25.0	115.40327655397331	4.970491153278307


==> figure/disp_bulls-eye/alpha_mmtmm.dat <==
# X	Y
14.10074293	0.015460157
14.1195464	0.012887718
14.16342117	0.017541232
14.24882026	0.019766826
14.30523067	0.023408707
14.32638457	0.026645934
14.4674106	0.029276182
14.53187964	0.031126026
14.92809561	0.026241281
15.01942675	0.028755913
15.14433552	0.032918062
15.14903639	0.031097122
15.27125894	0.036357617
15.42638757	0.038987864
15.57681533	0.039932055
15.79305524	0.037571577
15.93408126	0.035143656
16.13433822	0.032877597
16.43237322	0.035143656
16.66428268	0.037571577
16.95887038	0.037166923
17.22587965	0.034860399
17.34434151	0.032311082
17.55306003	0.030085488
17.99306123	0.028466875
18.35408785	0.029276182
18.72236725	0.027773183
19.10246596	0.025431974
19.4879371	0.024015687
19.53024491	0.0225994
19.94862211	0.02138544
20.42434991	0.020373806
20.92640256	0.019564499
21.43409625	0.018957519
22.02640555	0.019969153
22.2802524	0.022397073
22.49884274	0.025836627
22.71743308	0.026241281
22.90076691	0.02381336
22.96657905	0.019564499
23.01358773	0.015922618
23.04179293	0.012280737
23.06999814	0.008638857
23.09820334	0.001355095
23.21454982	0.005249884
23.80333347	0.007020243
24.31807846	0.00722257
24.81872085	0.00722257
25.32641454	0.00782955
25.73821054	0.009852817
26.17727156	0.009245837
26.34180193	0.01086445
26.64400055	0.007656127
26.79308521	0.00904351
27.13154767	0.008841183
27.37285887	0.00634582
27.75582287	0.007424896
28.17514025	0.005806283
28.57404244	0.004823553
29.2130918	0.004592322
29.63616988	0.003459293
30.20591502	0.003580689
30.69245481	0.002771382
31.32606459	0.002280017
31.70643193	0.003783015
31.82489379	0.007424896
31.87566316	0.011066777
31.98284294	0.013899351


==> figure/disp_bulls-eye/alpha_mom.dat <==
# X	Y
14.10074293	0.018350539
14.28125624	0.021587766
14.43356435	0.025229647
14.69775311	0.028264548
14.94689908	0.031299449
15.27407946	0.034132023
15.71314049	0.035952963
16.19497941	0.036357617
16.68998076	0.035345983
17.135623	0.033727369
17.56998315	0.031704102
17.99306123	0.030085488
18.42742139	0.028062221
18.86178155	0.026038954
19.29050066	0.02442034
19.74742498	0.022801727
20.23819555	0.021183113
20.70076092	0.019969153
21.194352	0.019362172
21.70204569	0.019362172
22.088457	0.021587766
22.54076593	0.0245307
22.94589524	0.021587766
23.00794669	0.017945885
23.05307502	0.014304005
23.09820334	0.010662124
23.10948543	0.007020243
23.17592435	0.003288439
23.19692156	0.000343461
23.57769183	0.006210936
24.07410344	0.007424896
24.56487401	0.007627223
25.0725677	0.007627223
25.54735532	0.008841183
25.99628816	0.010055144
26.48846899	0.009448163
26.99052164	0.00843653
27.47565117	0.007424896
27.97770382	0.006615589
28.45155126	0.005806283
28.97052704	0.004996976
29.45847708	0.004389996
29.95206817	0.003783015
30.44847978	0.003378362
30.96745556	0.002771382
31.43002092	0.003378362
31.84181691	0.005199302
31.93207357	0.00904351
31.97156086	0.012685391


==> figure/disp_bulls-eye/beta_mmtmm.dat <==
# freq	beta
14.199999999999996	-0.8624803749724602
14.399999999999991	-0.8388353546737003
14.599999999999994	-0.8257342110410734
14.79999999999999	-0.8103815352021909
14.999999999999993	-0.7857465780186653
15.199999999999989	-0.7680796069489765
15.399999999999991	-0.7471391673427344
15.599999999999994	-0.7325920529239965
15.79999999999999	-0.7174689211031399
15.999999999999986	-0.6964133305801242
16.19999999999998	-0.6742347499718938
16.39999999999999	-0.6537809524466319
16.599999999999987	-0.6326788517003278
16.799999999999983	-0.6156233021958152
16.999999999999986	-0.6010145788323517
17.19999999999998	-0.5819157995286549
17.39999999999999	-0.5645565599907322
17.59999999999998	-0.5427921104132586
17.799999999999983	-0.5206757305448538
17.999999999999986	-0.4983206997450841
18.19999999999998	-0.4777973642878236
18.399999999999977	-0.455723339304276
18.599999999999973	-0.4346793378978494
18.799999999999983	-0.4195214470056069
18.999999999999986	-0.3979266548959831
19.199999999999974	-0.3755320086514685
19.399999999999977	-0.3560068853742654
19.599999999999966	-0.3355658301105203
19.799999999999983	-0.3116843627384557
19.99999999999997	-0.29471237926069105
20.199999999999974	-0.27598487010626715
20.39999999999997	-0.25219320984649396
20.599999999999973	-0.23323170403184645
20.799999999999976	-0.21157917035074048
20.999999999999964	-0.18941926115197016
21.199999999999974	-0.1684583465367745
21.39999999999997	-0.14978844021221727
21.599999999999966	-0.12608751478760982
21.79999999999997	-0.10320364104466451
21.999999999999964	-0.08455292237813816
22.199999999999974	-0.062302669736226335
22.399999999999963	-0.042198395777949704
22.599999999999966	-0.028999766806305227
22.79999999999996	-0.017660010663986037
22.999999999999964	0.010074587384957367
23.199999999999967	0.024016402190952135
23.399999999999956	0.050349975949906756
23.599999999999966	0.07646770989208351
23.79999999999996	0.09450094309999713
23.999999999999964	0.11785539461073957
24.19999999999996	0.14474715248334025
24.399999999999956	0.16782259077283712
24.59999999999996	0.18619935787647834
24.799999999999955	0.21030406454767891
24.99999999999995	0.23273382712806445
25.199999999999953	0.25548071072896794
25.399999999999956	0.27836734648728545
25.59999999999995	0.3016274142517329
25.799999999999955	0.32623146184319884
25.999999999999957	0.34439327194547464
26.19999999999996	0.36334074541400063
26.39999999999995	0.38633958576832395
26.59999999999995	0.4086369099843946
26.799999999999947	0.4272129766931908
26.99999999999995	0.4487686965831107
27.199999999999946	0.46950635318714184
27.39999999999994	0.4891940217743741
27.599999999999945	0.5126370869384923
27.799999999999947	0.5377277571696572
27.99999999999995	0.5568866715033528
28.199999999999946	0.5741587616597122
28.39999999999994	0.6001063380082473
28.599999999999945	0.6230362127574002
28.799999999999947	0.6433066254279337
28.999999999999936	0.6630692388235194
29.199999999999946	0.6869573768800216
29.39999999999994	0.708846946868079
29.599999999999945	0.7263895342225072
29.799999999999933	0.7523187928810317
29.999999999999936	0.7771369884898457
30.19999999999994	0.7980443592086911
30.39999999999994	0.8171717735584051
30.599999999999937	0.8399153059452799
30.799999999999944	0.8628021152691788
30.999999999999936	0.8853729485434626
31.199999999999935	0.9092629109126608
31.399999999999938	0.932648607698661
31.599999999999934	0.9595085115760394
31.79999999999993	0.9802438093285041

==> figure/disp_bulls-eye/beta_mom.dat <==
# freq beta
14.099321980236247	-0.8697880062941435
14.400054615538295	-0.8415224418824364
14.702708437795877	-0.8112379085841789
15.006300054635382	-0.7809533752859213
15.31641063575676	-0.7526878108742142
15.635899162697477	-0.7244222464625071
15.936631797999524	-0.6961566820508
16.246742379120903	-0.6678911176390928
16.55220958512428	-0.6376065843408353
16.862320166245667	-0.6093410199291281
17.16680397987544	-0.581075455517421
17.463831034641416	-0.5507909222191635
17.758982500243526	-0.5205063889209057
18.046631609190165	-0.4902218556226482
18.35205321740188	-0.46195629121094106
18.63313776427499	-0.43167175791268353
18.925475846131306	-0.401387224614426
19.208435982168275	-0.37110269131616824
19.503587447770393	-0.3408181580179107
19.794942137253095	-0.3125525936062036
20.07133771121653	-0.28226806030794604
20.35898682016318	-0.2519835270096883
20.646635929109827	-0.22169899371143076
20.92303150307326	-0.19141446041317323
21.21438619255597	-0.1631488960014661
21.496454131802672	-0.13084539381665794
21.77843087546605	-0.1025798294049508
22.06049881471275	-0.07027632722014265
22.3612314500148	-0.04201076280843563
22.71814056464953	-0.017783136169829517
23.155289633205534	0.011726229510177988
23.34024339576171	0.04402973169498614
23.574854673368698	0.07835220276634469
23.839566573180875	0.10863673606460222
24.108921848111073	0.14094023824941038
24.395248621099398	0.1692058026611175
24.66464949382126	0.19949033595937526
24.93967713403471	0.2297748692576328
25.2090324089649	0.26207837144244095
25.487811227506086	0.2923629047406985
25.77788917882215	0.3206284691524056
26.073548299838144	0.35091300245066315
26.357953885870927	0.3811975357489209
26.651737417723055	0.41148206904717843
26.928640647100387	0.44176660234543597
27.218718598416444	0.4700321667571431
27.499327408329833	0.5023356689419513
27.78940535964589	0.5306012333536584
28.066308589023215	0.5608857666519159
28.346025202146336	0.5911702999501737
28.62761740443333	0.6214548332484312
28.902645044646782	0.6517393665466887
29.188926219843445	0.6820238998449465
29.459264887147228	0.712308433143204
29.733354732778757	0.7425929664414616
30.015884729647684	0.7728774997397193
30.249740603839395	0.7991240952648758

==> figure/disp_bulls-eye/comsol.dat <==
#	freq	alpha	beta
0	32000000000.0	7.421127024416172	313.42986044162654
1	31800000000.0	3.14689652002774	309.45367569199897
2	31600000000.0	1.8840342107268513	300.71675074387264
3	31400000000.0	1.761520895357142	293.133161353611
4	31200000000.0	1.7681525422086042	285.8769295036798
5	31000000000.0	1.8162550641128754	278.76232112606675
6	30800000000.0	1.8840391788102677	271.72791776148745
7	30600000000.0	1.9634554038503809	264.7454375791239
8	30400000000.0	2.050727833750152	257.80025999100206
9	30200000000.0	2.14379182719941	250.88391150897448
10	30000000000.0	2.2424280916199892	243.9903802803517
11	29800000000.0	2.3457358044415724	237.11595006548237
12	29600000000.0	2.453579107897057	230.25773204657466
13	29400000000.0	2.5658773830675083	223.41368522111185
14	29200000000.0	2.6828283124023007	216.58215673890248
15	29000000000.0	2.8045592025929937	209.76202778735419
16	28800000000.0	2.931445724658165	202.95267307374968
17	28600000000.0	3.063852443660945	196.15336646073357
18	28400000000.0	3.2023122377321522	189.3639428094437
19	28200000000.0	3.3471124084107484	182.5849360386513
20	28000000000.0	3.4987025043745867	175.81715946267227
21	27800000000.0	3.656988504737329	169.06038573436163
22	27600000000.0	3.8222402103858957	162.31679500753765
23	27400000000.0	3.994977336387658	155.5872564889624
24	27200000000.0	4.176357903372867	148.87401432050902
25	27000000000.0	4.367481395838111	142.18312431189514
26	26800000000.0	4.566609027665361	135.52300442216352
27	26600000000.0	4.761901013571601	128.90412928404325
28	26400000000.0	4.937961422580549	122.32400129527167
29	26200000000.0	5.099771301305105	115.77389724179585
30	26000000000.0	5.267582402906306	109.30383362774403
31	25800000000.0	5.292865764995958	102.99504237750254
32	25600000000.0	5.088336605744824	96.63535724449785
33	25400000000.0	4.484318201255269	90.0549056567904
34	25200000000.0	4.235199475384508	83.03843182312612
35	25000000000.0	4.150677997991011	76.09834532611055
36	24800000000.0	4.112128964682735	69.19620277400537
37	24600000000.0	4.088443192316928	62.31037199668492
38	24400000000.0	4.063980222994251	55.426558965124705
39	24200000000.0	4.0259068073647235	48.53126938474198
40	24000000000.0	3.96005373075894	41.60822283718293
39	23950000000.0	3.936883669957788	39.87020683131413
38	23900000000.0	3.91019529998669	38.127963986009405
37	23850000000.0	3.879533678406688	36.381084780850586
36	23800000000.0	3.844268023379242	34.62877255119946
35	23750000000.0	3.8036700678013307	32.86956008642636
34	23700000000.0	3.7569220812451496	31.102805338341632
33	23650000000.0	3.7029204487548393	29.326356102362745
32	23600000000.0	3.6404407202809534	27.538376106784217
31	23550000000.0	3.567862972839092	25.735994723307225
30	23500000000.0	3.4832342521639843	23.915903429080583
29	23450000000.0	3.3839951223378946	22.07317593311584
28	23400000000.0	3.266888405772106	20.201682984815406
27	23350000000.0	3.1271089898977147	18.29115328554369
26	23300000000.0	2.958461958490681	16.327944116290595
25	23250000000.0	2.7513074942807703	14.28909046898691
24	23200000000.0	2.4903354152931194	12.13531857419679
23	23150000000.0	2.1478562437729085	9.788769436731982
22	23100000000.0	1.6615514822534778	7.057087891285432
21	23050000000.0	0.7669833446812115	3.024153484896036
20	23000000000.0	5.119550866431298	-1.4046646100293518
19	22950000000.0	7.508703513133885	-2.2392991342078337
18	22900000000.0	9.026156353224774	-2.9412619137551834
17	22850000000.0	10.081591077756508	-3.610087512768617
16	22800000000.0	10.820343323795491	-4.284278489145555
15	22750000000.0	11.316200203358264	-4.987392246499472
14	22700000000.0	11.614247946941068	-5.737076980968784
13	22650000000.0	11.748027946645713	-6.5497959651850906
12	22600000000.0	11.74544424295734	-7.4398586550869075
11	22550000000.0	11.633235807036774	-8.419617477401841
10	22500000000.0	11.438125949856264	-9.49711537758245
9	22450000000.0	11.188146148174065	-10.676153460540567
8	22400000000.0	10.90758634572811	-11.953091370577285
7	22350000000.0	10.620213384122156	-13.319364515170848
6	22300000000.0	10.341188533315151	-14.761746722481242
5	22250000000.0	10.08096532660814	-16.266202299386094
4	22200000000.0	9.846592473530489	-17.818790421393334
3	22150000000.0	9.63765115648219	-19.408289066248262
2	22100000000.0	9.455409471000104	-21.024505707104865
1	22050000000.0	9.296685169837538	-22.660844517448187
0	22000000000.0	9.160455112254711	-24.3112029250045
51	21800000000.0	8.78366233287671	-30.99128051229491
52	21600000000.0	8.593766972799541	-37.71917136131156
53	21400000000.0	8.516552317330497	-44.45222705040999
54	21200000000.0	8.512010961056939	-51.17763794890955
55	21000000000.0	8.557381101927806	-57.89154351025887
56	20800000000.0	8.639170896170496	-64.59188341890571
57	20600000000.0	8.748779829781277	-71.27818069654002
58	20400000000.0	8.881631744930212	-77.95100974206626
59	20200000000.0	9.03210057152274	-84.60708517301035
60	20000000000.0	9.198398599166115	-91.24656053753856
61	19800000000.0	9.378253378322732	-97.86844934171307
62	19600000000.0	9.570074375941006	-104.47137393159178
63	19400000000.0	9.772344955263963	-111.05365289398772
64	19200000000.0	9.983953353001349	-117.61357143274506
65	19000000000.0	10.203430703702812	-124.14927153754446
66	18800000000.0	10.429695995149155	-130.65800454688596
67	18600000000.0	10.660946730243156	-137.13756238264781
68	18400000000.0	10.892814073116224	-143.58654903399136
69	18200000000.0	11.128327967582047	-149.9996455087233
70	18000000000.0	11.361981880495964	-156.3736471277312
71	17800000000.0	11.591405166446313	-162.70746090918982
72	17600000000.0	11.812495130067022	-168.99638514118095
73	17400000000.0	12.020573689031377	-175.23727496724106
74	17200000000.0	12.210020075194338	-181.42661876387294
75	17000000000.0	12.373951100298436	-187.56183878172004
76	16800000000.0	12.504622187354325	-193.640869694873
77	16600000000.0	12.592847119013218	-199.66265670331586
78	16400000000.0	12.625229614635217	-205.62644500762076
79	16200000000.0	12.596603236795659	-211.53738198690988
80	16000000000.0	12.492160708255005	-217.3987017527237
81	15800000000.0	12.299498593278434	-223.2177442255405
82	15600000000.0	12.006484453461344	-229.00500267875253
83	15400000000.0	11.603119920987083	-234.7731074747541
84	15200000000.0	11.074177362066076	-240.54420677179436
85	15000000000.0	10.41431313723939	-246.33925947575167
86	14800000000.0	9.618978529038435	-252.1866002535471
87	14600000000.0	8.690678688969914	-258.1145161914326
88	14400000000.0	7.630535423257176	-264.1445808374699
89	14200000000.0	6.404925326952382	-270.2889987470648
90	14000000000.0	4.885416619215314	-276.6349296921308


==> figure/disp_bulls-eye/optmm.dat <==
#	freq	alpha	beta
0	14000000000.0	6.3941646815169495	-274.8726831888723
1	14200000000.0	8.414309388432747	-268.13025077593824
2	14400000000.0	9.517367676148766	-261.8782826384811
3	14600000000.0	10.734122630590084	-255.9603168629324
4	14800000000.0	12.56454047452956	-249.23129035582002
5	15000000000.0	13.415489042775656	-243.03214411291134
6	15200000000.0	14.173429887767947	-237.62402822396308
7	15400000000.0	14.467793441947233	-231.66528709154738
8	15600000000.0	15.155695304646501	-225.70832473576613
9	15800000000.0	16.129213603450594	-219.7999012620973
10	16000000000.0	16.182080008293262	-213.79721043647797
11	16200000000.0	16.338636116964615	-208.46707531437212
12	16400000000.0	16.335769788887074	-202.58165498802632
13	16600000000.0	15.982936915670894	-196.52344762126313
14	16800000000.0	15.787970215983075	-190.56550375563594
15	17000000000.0	15.916336841415038	-184.9911468348099
16	17200000000.0	15.160053625610972	-178.81355731215086
17	17400000000.0	14.995995353452518	-172.61319172501786
18	17600000000.0	15.114388846974675	-166.7899871216929
19	17800000000.0	14.601943663640066	-160.9107505029863
20	18000000000.0	14.415022953059184	-154.55245785651485
21	18200000000.0	13.635268674914952	-147.95419139582495
22	18400000000.0	13.744472657308082	-141.88015308803563
23	18600000000.0	13.322393237648155	-135.66123450780594
24	18800000000.0	12.667009046109229	-129.16165462156795
25	19000000000.0	12.566456995255763	-123.00777310096498
26	19200000000.0	11.721452835412585	-115.91716599374544
27	19400000000.0	11.596923608123934	-109.2151785130909
28	19600000000.0	11.297731989272831	-102.77728648103223
29	19800000000.0	10.994617144643358	-96.36278568274363
30	20000000000.0	10.720148867082163	-89.79891162605315
31	20200000000.0	10.723761204562262	-83.6413441418031
32	20400000000.0	10.51652388033782	-77.02932513753615
33	20600000000.0	10.28619504425359	-70.53795324953145
34	20800000000.0	10.101969083791978	-63.94012439292697
35	21000000000.0	9.857510924154273	-56.756586146704656
36	21200000000.0	9.78709251534128	-50.09116538700931
37	21400000000.0	9.891054463470546	-43.89961256558282
38	21600000000.0	9.832497146185052	-36.78296292216618
39	21800000000.0	10.119746826394778	-30.594286682031687
40	22000000000.0	10.42714799870951	-23.433274925474525
41	22200000000.0	11.40139377736813	-17.245359878988015
42	22400000000.0	12.268839276886446	-11.174616501531382
43	22600000000.0	13.020000296087941	-6.631982069001026
44	22800000000.0	12.943843327692225	-3.7991094733436053
45	23000000000.0	7.486951527046963	-1.551096397936817
46	23000000000.0	7.4869515270450115	-1.5510963979360781
47	23200000000.0	2.3669406037977394	10.65970186290002
48	23400000000.0	3.8211063935673355	20.55018227286385
49	23600000000.0	4.02402737905542	27.584393167168198
50	23800000000.0	4.094900567721012	33.816266912907224
51	24000000000.0	4.248757217738933	40.841112752453206
52	24200000000.0	4.660231103732034	48.82830849465495
53	24400000000.0	4.698500376900606	55.84664666699348
54	24600000000.0	4.706241175814096	62.612787043462845
55	24800000000.0	4.710861442697144	69.39403149851503
56	25000000000.0	4.756565539993699	76.36559192769928
57	25200000000.0	4.822339053026144	83.29233892947485
58	25400000000.0	4.640781485762563	89.99922709284226
59	25600000000.0	6.187775380600007	96.57230538383683
60	25800000000.0	6.34354740631609	102.53537421802798
61	26000000000.0	6.247903057158486	108.8284216265449
62	26200000000.0	6.002825997092112	115.64081036881831
63	26400000000.0	5.850277564246966	121.63574397509007
64	26600000000.0	5.615118403429699	128.23585405515655
65	26800000000.0	5.321658181611847	135.29795136395092
66	27000000000.0	5.11041282430893	141.8433690389993
67	27200000000.0	4.9085777242282145	148.48080341722735
68	27400000000.0	4.673618393519514	154.5899683068963
69	27600000000.0	4.5432187539873325	161.76997944902902
70	27800000000.0	4.378580111021001	168.4897962683909
71	28000000000.0	4.222231375104014	175.1914443659071
72	28200000000.0	4.077161866637024	181.79653850887743
73	28400000000.0	3.670229851257587	188.17904307630442
74	28600000000.0	3.4936759669950477	195.00968643545633
75	28800000000.0	3.3232736576128117	201.77281268483233
76	29000000000.0	3.583244740233741	208.57020828092877
77	29200000000.0	3.4768092396084334	215.42304172933282
78	29400000000.0	3.373829876407148	222.09562969205115
79	29600000000.0	3.2801115835759185	228.79721384679362
80	29800000000.0	2.5764735429092087	235.7141630970612
81	30000000000.0	3.112619558197085	242.01321045386638
82	30200000000.0	3.0333164929748557	248.70741482142967
83	30400000000.0	2.194752310146571	256.4676068626114
84	30600000000.0	2.0735694939745994	263.66529312696485
85	30800000000.0	1.9694328631776912	270.7131318331686
86	31000000000.0	1.8799071115765311	277.5245409026286
87	31200000000.0	2.7397901871382673	282.152734576715
88	31400000000.0	2.7195450918683886	288.76353710569697
89	31600000000.0	1.9812186973385506	300.1297083916674
90	31800000000.0	2.7847751946520116	302.20925562191013
91	32000000000.0	8.927310868353107	313.12652435225414


==> figure/disp_bulls-eye/ref.dat <==
#	ref_freq	ref_alpha	ref_beta
0	14000000000.0	7.24453938794245	-275.72301420144254
1	14100000000.0	7.37922467337889	-272.8216808229153
2	14200000000.0	7.62424233812168	-267.4900899328204
3	14300000000.0	8.61757373788836	-263.13662352249537
4	14400000000.0	9.85476763280277	-260.3080771161567
5	14500000000.0	10.8303815855231	-258.28028861949605
6	14600000000.0	11.4584149270475	-256.0443348528281
7	14700000000.0	11.7523122598484	-254.20857263302028
8	14800000000.0	11.7328649781851	-252.21171099305946
9	14900000000.0	11.4493599918529	-249.39862245488268
10	15000000000.0	11.0419713117537	-246.37500469086962
11	15100000000.0	10.7790975506753	-242.43207533840342
12	15200000000.0	10.9007614215033	-238.22487362024086
13	15300000000.0	11.3779939574356	-234.51901426814456
14	15400000000.0	12.0173953298651	-231.39016334720742
15	15500000000.0	12.6561078177743	-228.90463569360367
16	15600000000.0	13.2023674832072	-226.2974727677242
17	15700000000.0	13.6094440408814	-223.5685770134426
18	15800000000.0	13.847098406219	-221.5782599588903
19	15900000000.0	13.9098137784604	-219.50125313428256
20	16000000000.0	13.8477676900541	-217.3374189233567
21	16100000000.000002	13.7357339229693	-214.17778260650522
22	16200000000.0	13.6281182871736	-211.82390142381553
23	16300000000.0	13.5730526092669	-208.4394618221494
24	16399999999.999998	13.6143298011063	-204.93356953031375
25	16500000000.0	13.7579503130369	-201.30652231270057
26	16600000000.000002	13.9521066582581	-198.55711350542222
27	16700000000.0	14.1170326335566	-194.7068692121367
28	16800000000.0	14.1998437545538	-191.76847372986444
29	16899999999.999998	14.1955055231658	-187.69624218452876
30	17000000000.0	14.1209206507591	-185.63242535793154
31	17100000000.000002	13.9865746760082	-182.43509783566853
32	17200000000.0	13.7938745473501	-179.15182918858426
33	17300000000.0	13.5462771164884	-176.8887351769336
34	17400000000.0	13.2561160099088	-173.44922577653773
35	17500000000.0	12.9418704130691	-171.0579707306978
36	17600000000.0	12.622554141673	-168.60912903478987
37	17700000000.0	12.3134090293367	-164.94389755764038
38	17800000000.0	12.0254715863641	-162.36749407721294
39	17900000000.0	11.7706659801255	-158.54788602986608
40	18000000000.0	11.5644818047922	-155.84451530291167
41	18100000000.0	11.4222557154858	-153.08408048908328
42	18200000000.0	11.353651443697	-149.04196408297693
43	18300000000.0	11.3589057489598	-146.15559458551658
44	18400000000.0	11.4268785036102	-143.2126150189712
45	18500000000.0	11.5337741224739	-138.95048137008655
46	18600000000.0	11.6432779746437	-135.8828561717934
47	18700000000.0	11.7122808380458	-132.75918838787126
48	18800000000.0	11.7050945389358	-129.57966259716437
49	18900000000.0	11.6091075143119	-126.34447403292877
50	19000000000.0	11.4378400809923	-123.05382857824883
51	19100000000.0	11.2189067288428	-119.70794275978758
52	19200000000.0	10.9795954551208	-116.30704373986947
53	19300000000.0	10.7399568291436	-112.8513693068947
54	19400000000.0	10.512759794328	-109.34116786408491
55	19500000000.0	10.3058921746963	-107.15403754849103
56	19600000000.0	10.124566525208	-103.54646869343544
57	19700000000.0	9.97276981189089	-99.88506771695458
58	19800000000.0	9.85388341426386	-97.57864258505799
59	19900000000.0	9.77048713483809	-93.82104693844497
60	20000000000.0	9.72384437950597	-90.01039329605102
61	20100000000.0	9.71327143203739	-87.58588712339757
62	20200000000.0	9.73479830573317	-83.68034888293175
63	20300000000.0	9.7794637817331	-81.18093487001718
64	20400000000.0	9.83268654070629	-77.18139099583318
65	20500000000.0	9.87484428636271	-74.60763209051451
66	20600000000.0	9.88360688200184	-70.51501641343182
67	20700000000.0	9.84061442802813	-67.86751572696215
68	20800000000.0	9.73999367942428	-63.682816746464304
69	20900000000.0	9.5907833119452	-60.96221742487698
70	21000000000.0	9.41247462051321	-56.68647808664014
71	21100000000.0	9.22863000672713	-53.89346316458585
72	21200000000.0	9.06015754520335	-51.068776395930506
73	21300000000.0	8.9222161796199	-46.66307285044717
74	21400000000.0	8.8268732489317	-43.76698782319412
75	21500000000.0	8.78351495931168	-40.83964603734306
76	21600000000.0	8.79764180829476	-36.30625552523193
77	21700000000.0	8.87562193229051	-33.30861265806576
78	21800000000.0	9.02582558895839	-30.28016168402829
79	21900000000.0	9.25444624567359	-27.221035954591642
80	22000000000.0	9.57026650206625	-24.131371739388076
81	22100000000.0	9.98444671966989	-21.011308220192415
82	22200000000.0	10.4957768969246	-17.86098748469558
83	22300000000.0	11.0788840251033	-14.680554520064987
84	22400000000.0	11.6595123908947	-11.47015720629506
85	22500000000.0	12.0927286440814	-9.875714953534928
86	22600000000.0	12.2030188020048	-8.266523848500738
87	22700000000.0	11.8553533986884	-6.642602518181337
88	22800000000.0	10.974057170129	-5.003969947304857
89	22900000000.0	9.47734932838626	-3.3506454781167685
90	23000000000.0	7.16004837952982	-3.3652771177592
91	23100000000.0	3.92480773268638	8.449411544264029
92	23200000000.0	3.32719019211234	13.57650718545792
93	23300000000.0	3.70006605849505	17.0425371887855
94	23400000000.0	3.71891108204282	20.536982015779895
95	23500000000.0	3.88859920896886	24.059663509661178
96	23600000000.0	3.99159325932006	27.610400712434497
97	23700000000.0	4.04899316593518	31.189009874161375
98	23800000000.0	4.1428094069839	34.79530446243571
99	23900000000.0	4.20539113863673	38.42909517206686
100	24000000000.0	4.24959929719614	42.090189934964755
101	24100000000.0	4.3095437672102	45.77839393023113
102	24200000000.0	4.34929715652421	49.49350959445334
103	24300000000.0	4.37064606620525	51.466995985222816
104	24400000000.0	4.39396619920401	55.22937853543149
105	24500000000.0	4.39955679954986	59.01816140095761
106	24600000000.0	4.38918940027688	62.8331371492328
107	24700000000.0	4.38105388172166	66.67409565428646
108	24800000000.0	4.36820935790526	68.74284649113896
109	24900000000.0	4.35827357776738	72.62962745834626
110	25000000000.0	4.36647819593108	76.541847051039
111	25100000000.0	4.38375427021871	80.47928545465915
112	25200000000.0	4.42957271943134	84.44172021456895
113	25300000000.0	4.55201454742634	86.6033939446519
114	25400000000.0	4.74741510147056	90.6101138050687
115	25500000000.0	4.9723792499733	94.64125372291325
116	25600000000.0	5.20530029571922	96.85507889673183
117	25700000000.0	5.44115879282728	100.92960421298203
118	25800000000.0	5.64298275371232	103.17576944071149
119	25900000000.0	5.73681169771442	107.29312059742237
120	26000000000.0	5.67506048978312	109.57132161512236
121	26100000000.0	5.51856883637648	113.73092805575506
122	26200000000.0	5.45773827420034	116.04085393848642
123	26300000000.0	5.59557039280896	120.24213418353044
124	26400000000.0	5.75498195492857	122.58346738615153
125	26500000000.0	5.72463707941233	124.93757506878349
126	26600000000.0	5.4422443659051	129.19824550966757
127	26700000000.0	5.00469593092203	131.5833210616691
128	26800000000.0	4.65776464204255	135.88425455910573
129	26900000000.0	4.61353222285011	140.2069592845061
130	27000000000.0	4.79467832920461	142.64054360830391
131	27100000000.0	5.00048960664324	147.00248856865397
132	27200000000.0	5.10116504132484	149.4661446830234
133	27300000000.0	5.03118171283965	151.94209945920755
134	27400000000.0	4.78005028004999	154.43030925133644
135	27500000000.0	4.41659386214512	158.86562451457007
136	27600000000.0	4.08793766208499	161.38330533006706
137	27700000000.0	3.9112507339577	165.8561163154951
138	27800000000.0	3.87808617696552	168.402907081686
139	27900000000.0	3.93438066502323	172.91255025340325
140	28000000000.0	4.04363776742704	175.48808362691375
141	28100000000.0	4.15713984433263	180.03388526260025
142	28200000000.0	4.20995930798032	182.63778767929563
143	28300000000.0	4.15663201175589	185.25338031318972
144	28400000000.0	3.99042748367108	187.8806154265173
145	28500000000.0	3.74120511171919	192.49440163197934
146	28600000000.0	3.46647289469967	195.14935320595802
147	28700000000.0	3.2292123717001	199.79741911161284
148	28800000000.0	3.06330340038589	202.47969673928145
149	28900000000.0	2.96427271687212	205.173291144892
150	29000000000.0	2.91817843433372	209.87053832338842
151	29100000000.0	2.91706717545189	212.5909201397413
152	29200000000.0	2.94756909948249	217.3207545516553
153	29300000000.0	2.98946544434132	220.06751914289384
154	29400000000.0	3.02330878094622	222.82526217645926
155	29500000000.0	3.02962883529808	227.60194330469972
156	29600000000.0	2.99013977949894	230.38551111747543
157	29700000000.0	2.89806875336761	233.17985710830197
158	29800000000.0	2.76447250440888	235.98492817884969
159	29900000000.0	2.6112235185761	240.82160824780362
160	30000000000.0	2.45830041681688	243.65178383829797
161	30100000000.0	2.31824437466919	246.49247906030803
162	30200000000.0	2.1993133217683	249.343639426609
163	30300000000.0	2.1055453293174	254.23806665904465
164	30400000000.0	2.03324786302142	257.1135937496206
165	30500000000.0	1.98043382498278	259.9993754339049
166	30600000000.0	1.94971514938547	264.9356760149499
167	30700000000.0	1.93144573694809	267.8452280412707
168	30800000000.0	1.92018636968702	270.7648201541627
169	30900000000.0	1.92562284868649	275.74152928112227
170	31000000000.0	1.92797963360962	278.68428486578074
171	31100000000.0	1.91502482558434	281.63686212738173
172	31200000000.0	1.92576494838739	286.652491558723
173	31300000000.0	1.92794391631086	289.6276150894028
174	31400000000.0	1.90219539532981	292.61233804010783
175	31500000000.0	2.00180932573427	297.6653764865845
176	31600000000.0	2.12556761425768	300.67201833002537
177	31700000000.0	2.52345267427674	305.74885468946326
178	31800000000.0	4.13353479778441	308.77694706890054
179	31900000000.0	5.73988826780136	311.8142437891006
180	32000000000.0	6.6141891756393	312.7917179075617


==> figure/disp_microstrip/disp_microstrip_comsol.csv <==
i,freq,beta,alpha
0,40.0,3.039676731467733,0.15692231209441448
1,39.7,3.0448316336591974,0.14727805051369133
2,39.400000000000006,3.0375817527731312,0.11948864521182469
3,39.1,3.024536180813169,0.09285446279561395
4,38.800000000000004,3.0091757487595143,0.047914961257697834
5,38.5,2.919755901463206,0.011368545043454652
6,38.2,2.8655632429156808,0.01620764933637916
7,37.900000000000006,2.8196081035882847,0.025896377401177943
8,37.6,2.7850329453281737,0.03730281656114219
9,37.300000000000004,2.755835248198242,0.04365998452841045
10,37.0,2.727217094224647,0.047417776871949376
11,36.7,2.699525635164397,0.050303179413379494
12,36.400000000000006,2.6741715666966073,0.05096798183934147
13,36.1,2.647747250031034,0.04733518776879984
14,35.800000000000004,2.6149708389588686,0.04052098360170128
15,35.5,2.5790588157275662,0.037392516142961525
16,35.2,2.5426984181673804,0.03783141859073835
17,34.900000000000006,2.5075692261207068,0.0415194865406068
18,34.6,2.476367606850195,0.047149848859635975
19,34.300000000000004,2.450660671174469,0.04743051488819743
20,34.0,2.4179236476882746,0.03736174484068784
21,33.7,2.375636158680606,0.03342954935751543
22,33.4,2.333372357387763,0.03561435879802748
23,33.1,2.291089568044891,0.04024244824327651
24,32.800000000000004,2.2473450693993677,0.04707308421824578
25,32.5,2.2006881995543517,0.057577474299898034
26,32.2,2.1498386208345464,0.07618892237277314
27,31.900000000000002,2.0989598378779126,0.1133409314747061
28,31.6,2.0661781149258664,0.16645288378346695
29,31.3,2.0504966521882544,0.21322979579357876
30,31.000000000000004,2.041669974081082,0.25037372970978294
31,30.700000000000003,2.03585958392943,0.2800507070188426
32,30.400000000000002,2.031607331764891,0.3037808787859347
33,30.1,2.028268078602158,0.32249459476862985
34,29.8,2.025442046353709,0.33564991722169135
35,29.500000000000004,2.0231608096266886,0.34594048640619357
36,29.200000000000003,2.0206904528387364,0.35332011168213223
37,28.900000000000002,2.018868689590487,0.35313362370151125
38,28.6,2.0179269160903206,0.3510484255750251
39,28.3,2.016544910104516,0.3429258479489798
40,28.0,1.9855836077072688,0.32779551901531834
41,27.700000000000003,1.987356734987284,0.30462880190067704
42,27.400000000000002,1.9893187378778796,0.272041946271282
43,27.1,1.991650390159532,0.22411045078590364
44,26.8,1.9947305436438725,0.14512228518162942
45,26.5,1.914439712841455,0.007064786292268856
46,26.200000000000003,1.8333158400727763,0.011921426281605795
47,25.900000000000002,1.773530016722765,0.01750669193828568
48,25.6,1.7215275158754308,0.022795928348233404
49,25.3,1.6730066877172096,0.02848801857860477
50,25.0,1.6264630300550602,0.03580416398737818
51,24.700000000000003,1.5814270499930367,0.045461882731008915
52,24.400000000000002,1.5381979217753998,0.05799439084320549
53,24.1,1.4976875572161186,0.07297808835360503
54,23.8,1.4608005965267918,0.08808343720398895
55,23.5,1.4272375711393217,0.09910146624127482
56,23.200000000000003,1.3949188161702144,0.10183349967297746
57,22.900000000000002,1.3424706421450183,0.13690547318229238
58,22.6,1.3188093241697625,0.060556919027760225
59,22.3,1.2448227937565617,0.01911934122531261
60,22.0,1.1352897392513954,0.0035884513884358324
61,21.700000000000003,1.0001117750918063,0.21868865997707798
62,21.400000000000002,0.9999560427749833,0.376732408409678
63,21.1,1.0000047341848681,0.4810247108760652
64,20.8,1.0000144557617805,0.5632721440632928
65,20.5,1.000004111741203,0.6321057522081251
66,20.200000000000003,0.9999995995596684,0.6933168096211493
67,19.900000000000002,0.9999979506522507,0.7467494240727628
68,19.6,0.9999981832740593,0.7944755218524022
69,19.3,0.9999989012340892,0.8372615102216723
70,19.0,0.9999995070456836,0.8755775522113599
71,18.700000000000003,0.9999998774287341,0.9085687535498258
72,18.400000000000002,0.9999999719740056,0.9387337940739208
73,18.1,0.9999999539082269,0.9648951375053153
74,17.8,0.99999987463972,0.986874150538968
75,17.5,0.9999997765295754,1.0046275512873766
76,17.200000000000003,0.9999997421217672,1.0171828986163125
77,16.900000000000002,0.9999996486414519,1.024594104657997
78,16.6,0.9999995924863502,1.024385759596882
79,16.3,0.9999995032995153,1.0180318269282727
80,16.0,0.9999994492356222,1.0032026907084184
81,15.700000000000001,0.9999993656911842,0.9780618069694592
82,15.4,0.9999993305087281,0.9399395987766633
83,15.100000000000001,0.999999298124539,0.8864884052171288
84,14.8,0.9999993398191591,0.8083066168610805
85,14.500000000000002,0.9999994882695001,0.6942295283744215
86,14.200000000000001,1.0000000847795447,0.5134391065494054
87,13.9,0.957411,0.009027449178904728
88,13.600000000000001,0.7718,0.0003236451400114858
89,13.3,0.6496,5.528187597912218e-06
90,13.0,0.5991,2.1939302908320274e-05


==> figure/disp_microstrip/disp_microstrip_hfss.csv <==
Freq [GHz],freq,beta,alpha
22.5,22.5,1.6004153713566738,0.0552472340781077
23.0,23.0,1.3862420648354004,0.0959607952540086
23.5,23.5,1.627100498972526,0.112169092349357
24.0,24.0,1.6404430627804518,0.0941622182339544
24.5,24.5,1.6537856265883781,0.0633091380589556
25.0,25.0,1.6125966879987756,0.0338010790742441
25.5,25.5,1.685793572899199,0.0352379696773358
26.0,26.0,1.7684003554198007,0.0287165104808223
26.5,26.5,1.8650682966152954,-0.0006386716632208
26.6,26.6,1.8950812742314513,0.0005837004391616
26.62,26.62,1.9257473597368502,0.0048240769082751
26.64,26.64,1.9689913352146424,0.0104608861657035
26.66,26.66,1.987583912985083,0.0173096879002866
26.68,26.680000000000003,2.0,0.0251279045146925
26.7,26.700000000000003,2.0062175946482705,0.033658981919694
26.72,26.720000000000002,2.006222252022539,0.0426661335807182
26.74,26.740000000000002,2.0062269093968075,0.0519506660247784
26.76,26.76,2.0124626589842154,0.0613575675698021
26.78,26.78,2.0124719733780747,0.0707723600668702
26.8,26.8,2.0124812877719345,0.0801151568506021
27.0,27.0,2.0251450331273517,0.164453908960879
27.5,27.5,2.05119016110708,0.280097090385525
28.0,28.0,2.078101950690015,0.228796242972798
28.5,28.5,2.1058447808546767,0.211593702279056
29.0,29.000000000000004,2.1210597362303676,0.222981825260995
29.5,29.500000000000004,2.12992733453995,0.259463401396749
30.0,30.000000000000004,2.1321294927524916,0.293149771632779
30.5,30.500000000000004,2.120301546463937,0.297224056605227
31.0,31.000000000000004,2.1008150684180205,0.293233447714885
31.5,31.500000000000004,2.087864694526267,0.214149388565485
32.0,32.0,2.1114594590913063,0.127275815119904
32.5,32.5,2.1877108583695817,0.0658393643156645
33.0,33.0,2.2721232117019636,0.0474349178007612
33.5,33.5,2.349294785911944,0.0401979742899689
34.0,34.0,2.418941902801068,0.0559283508845356
34.5,34.5,2.481031460309792,0.0476248760696182
35.0,35.0,2.535708614051568,0.044050604437577
35.5,35.5,2.5897218295100806,0.035666392099354
36.0,36.0,2.6365556197085267,0.0429581202510975
36.5,36.5,2.670462283953041,0.052870034832281
37.0,37.0,2.722101873821237,0.0583799674930109
37.5,37.5,2.7831499452055066,0.0537910069976353
38.0,38.0,2.9227324402752957,0.0426532481566817
38.5,38.5,2.907120413951673,0.0165844279606699
39.0,39.0,2.9614998858427635,0.0394778136967354
39.5,39.5,2.977309769557661,0.0390088954719308
40.0,40.0,3.067405104634086,0.0471671460157635


==> figure/disp_microstrip/disp_microstrip_hfssA.csv <==
"Phase [deg]","Freq [GHz]","alpha_ov_k0 []"
0,22.5,0.075497153644203
0,23,0.0736600490004177
0,23.5,0.0740694651088955
0,24,0.0679602760553189
0,24.5,0.0546584221363542
0,25,0.0351801095812421
0,25.5,0.0218191727808575
0,26,0.0184452134102624
0,26.5,0.0159693407821352
0,26.6,0.0107931623985803
0,26.62,0.0129418462861193
0,26.64,0.0117659596907385
0,26.66,0.0182886595885619
0,26.68,0.0376779887999575
0,26.7,0.0579627079951458
0,26.72,0.0747980841365752
0,26.74,0.0887032653883947
0,26.76,0.100562118242267
0,26.78,0.110966946791764
0,26.8,0.120287860365815
0,27,0.183475560288876
0,27.5,0.257761267131207
0,28,0.291796133667042
0,28.5,0.30939468977777
0,29,0.316885328150413
0,29.5,0.317146112556173
0,30,0.307705416818454
0,30.5,0.285135355121186
0,31,0.243988524156542
0,31.5,0.178734885641521
0,32,0.101967782404649
0,32.5,0.0632578622180507
0,33,0.0470225288480864
0,33.5,0.0381936771880982
0,34,0.0324236321097293
0,34.5,0.0289638467714531
0,35,0.0288278736249412
0,35.5,0.0340939478033458
0,36,0.0449339429004603
0,36.5,0.0561589101035036
0,37,0.0638765167916971
0,37.5,0.0660784235120037
0,38,0.0534804426732958
0,38.5,0.0275132861711639
0,39,nan
0,39.5,nan
0,40,nan


==> figure/disp_microstrip/disp_microstrip_reference_alpha.csv <==
i,freq_alpha,alpha
0,13.0,0.0
1,13.167874704061187,0.0
2,13.48212226066897,0.0
3,14.01499423298731,0.0
4,14.051283919140406,0.0461150335187562
5,14.062271595944877,0.0816128227071744
6,14.062271595944877,0.1171106118955926
7,14.071061737388447,0.1526084010840108
8,14.093037090997385,0.188106190272429
9,14.108419838523638,0.2236039794608472
10,14.110617373884534,0.2591017686492655
11,14.11940751532811,0.2945995578376836
12,14.156765616463296,0.3300973470261018
13,14.174345899350444,0.3655951362145201
14,14.202913859042066,0.4010929254029383
15,14.227086748011896,0.4365907145913564
16,14.26224731378619,0.4720885037797746
17,14.2930128088387,0.5075862929681929
18,14.332568445334784,0.5430840821566111
19,14.376519152552657,0.5785818713450293
20,14.420469859770533,0.6140796605334474
21,14.471013173071082,0.6495774497218657
22,14.514963880288953,0.6850752389102839
23,14.578692405754868,0.720573028098702
24,14.644618466581676,0.7560708172871203
25,14.719334668852056,0.7915686064755385
26,14.789655800400652,0.8270663956639567
27,14.877557214836392,0.862564184852375
28,14.987433982881072,0.898061974040793
29,15.103903357008434,0.9335597632292112
30,15.244545620105622,0.9690575524176296
31,15.398373095368171,1.0045553416060478
32,15.613731560735744,1.0400531307944658
33,15.895016086930124,1.075550919982884
34,16.28349150461698,1.1078216374269003
35,16.922730124041358,1.1223434602767082
36,17.373957384811504,1.1207299244045077
37,17.733529108237718,1.1062081015546998
38,18.25077399380805,1.075550919982884
39,18.690281065986763,1.0400531307944658
40,19.04628179445152,1.0045553416060478
41,19.367121957141983,0.9690575524176296
42,19.64840648333637,0.9335597632292112
43,19.898925514478236,0.898061974040793
44,20.147247010259207,0.862564184852375
45,20.37579068779214,0.8270663956639567
46,20.580161476355244,0.7915686064755385
47,20.77574212347477,0.7560708172871203
48,20.95154495234626,0.720573028098702
49,21.12515024585685,0.6850752389102839
50,21.278977721119404,0.6495774497218657
51,21.428410125660168,0.6140796605334474
52,21.566854853396464,0.5785818713450293
53,21.68552176288472,0.5430840821566111
54,21.80858374309476,0.5075862929681929
55,21.92065804650033,0.4720885037797746
56,22.01295453165786,0.4365907145913564
57,22.096460875371815,0.4010929254029383
58,22.175572148363983,0.3655951362145201
59,22.24589327991258,0.3300973470261018
60,22.311819340739387,0.2945995578376836
61,22.364560189400837,0.2591017686492655
62,22.415103502701385,0.2236039794608472
63,22.445868997753895,0.188106190272429
64,22.476634492806408,0.1526084010840108
65,22.49019607843137,0.0796070460704607
66,22.49860984641534,0.1171106118955926
67,22.54094579008073,0.0389566395663956
68,22.5916955017301,0.0
69,22.820069204152247,0.0
70,22.896193771626294,0.0491192411924119
71,22.997693194925027,0.0779132791327913
72,23.149942329873124,0.1050135501355013
73,23.50519031141868,0.1185636856368563
74,23.93351253566442,0.1106564684067893
75,24.389466939166446,0.0880669661959777
76,24.92194196564074,0.0606368563685636
77,25.45978874521945,0.0380473541577521
78,26.015765191525524,0.0219119954357438
79,26.58785689714482,0.0057766367137355
80,26.82929642445213,0.0
81,26.85467128027681,0.0355691056910569
82,26.905420991926174,0.067750677506775
83,26.956170703575545,0.1050135501355013
84,27.03229527104959,0.1422764227642277
85,27.133794694348325,0.184620596205962
86,27.286043829296425,0.2201897018970189
87,27.4636678200692,0.2574525745257452
88,27.692041522491348,0.2981029810298102
89,28.047289504036907,0.3387533875338753
90,28.377162629757784,0.3590785907859078
91,28.681660899653977,0.3777100271002709
92,29.16378316032295,0.3861788617886179
93,29.51903114186851,0.3895663956639567
94,30.05190311418685,0.3810975609756097
95,30.356401384083043,0.3692411924119241
96,30.838523644752016,0.3455284552845528
97,31.04152249134948,0.328590785907859
98,31.447520184544405,0.2964092140921409
99,31.65051903114187,0.2726964769647696
100,31.955017301038065,0.2371273712737127
101,32.15801614763552,0.2100271002710027
102,32.41176470588235,0.1727642276422764
103,32.58938869665513,0.1371951219512195
104,32.817762399077274,0.1050135501355013
105,33.04613610149942,0.0846883468834688
106,33.47750865051903,0.0592818428184282
107,33.75663206459054,0.0491192411924119
108,34.49250288350634,0.05420054200542
109,35.0,0.0558943089430894


==> figure/disp_microstrip/disp_microstrip_reference_beta.csv <==
i,freq_beta,beta
0,13.020833333333336,0.5102414045354791
1,13.187973484848488,0.5621947843966864
2,13.302030012967515,0.5987679339910503
3,13.413934531122038,0.6353410835854141
4,13.510774979524983,0.671914233179778
5,13.616223467785971,0.708487382774142
6,13.7087598962599,0.7450605323685058
7,13.799144314769322,0.7816336819628698
8,13.870160643598147,0.8182068315572337
9,13.92611290267541,0.8547799811515977
10,13.982065161752669,0.8913531307459617
11,14.029409380971888,0.9279262803403254
12,14.078905610155616,0.9644994299346894
13,14.114583333333336,1.0
14,14.557291666666668,1.0
15,15.142357200950958,1.0
16,15.634539813250754,1.0
17,16.383827838254923,1.0
18,17.322558495996,1.0
19,18.10531625375376,1.0
20,18.89664106070357,1.0
21,19.29839057807808,1.0
22,19.91228728728729,1.0
23,20.70023036429287,1.0
24,21.39278047578829,1.0
25,21.927083333333336,1.0
26,22.52604166666667,1.0
27,22.56643291018292,1.0476202244673347
28,22.603017079579587,1.0841933740616987
29,22.654665318727822,1.1207665236560629
30,22.71061757780508,1.1573396732504264
31,22.770873856811363,1.1939128228447904
32,22.83113013581764,1.2304859724391544
33,22.9301225941851,1.2670591220335183
34,23.16253967035217,1.3036322716278823
35,23.45306101556102,1.340205421222246
36,23.73174630596506,1.37677857081661
37,24.040559735872243,1.413351720410974
38,24.318169021294025,1.449924870005338
39,24.5721061971062,1.486498019599702
40,24.817435333060335,1.5230711691940657
41,25.043396379333885,1.5596443187884297
42,25.26935742560743,1.5962174683827937
43,25.49747048184549,1.6327906179771574
44,25.704063438438443,1.6693637675715216
45,25.910656395031403,1.7059369171658854
46,26.115097341659848,1.7425100667602496
47,26.274346079033585,1.7790832163546133
48,26.4508108961234,1.815656365948977
49,26.58423551392302,1.8522295155433413
50,26.696140032077537,1.888802665137705
51,26.790828470515976,1.9253758147320688
52,26.844628719628723,1.961948964326433
53,26.875000000000004,1.997073884418434
54,27.13541666666667,2.008046817849305
55,27.52604166666667,2.0117044623262617
56,27.99479166666667,2.0117044623262617
57,28.48958333333334,2.017190929041697
58,28.880208333333336,2.020848573518654
59,29.63541666666667,2.0245062179956106
60,30.26041666666667,2.0299926847110457
61,30.859375000000004,2.035479151426481
62,31.406250000000007,2.044623262618873
63,31.953125000000004,2.061082662765179
64,32.29166666666667,2.073884418434528
65,32.50000000000001,2.103145574250183
66,32.76041666666667,2.1378931967812727
67,32.96875000000001,2.1799561082662766
68,33.255208333333336,2.2238478419897585
69,33.51562500000001,2.2750548646671542
70,33.77604166666667,2.313460131675201
71,34.036458333333336,2.35003657644477
72,34.427083333333336,2.401243599122165
73,34.71354166666667,2.437820043891733
74,35.00000000000001,2.4670811997073883


==> figure/disp_mts/antenna.dat <==
#	freq	alpha	beta
0	14.0	0.0009699955739165	249.9122716980224
1	14.2	-0.0456269808379677	256.16542873227576
2	14.4	-0.110864643529679	233.87955104729465
3	14.6	-0.200227130345113	240.46700159909972
4	14.8	-0.294380264169604	246.41554931658897
5	15.0	-0.162285319278811	251.73132865851727
6	15.2	-0.143332755417599	259.67399300568496
7	15.4	-0.171885869284342	266.3137427584022
8	15.6	-0.139719940711158	273.5816180619259
9	15.8	-0.121971091080152	280.8256261513974
10	16.0	-0.014510062102438	-296.0834107420163
11	16.2	0.104056994907388	-293.44453868621747
12	16.4	0.219316209795079	-291.4898904356276
13	16.6	0.275256703270027	-287.7498289214822
14	16.8	0.242116639506988	-277.460133752095
15	17.0	0.291454182147535	-254.56208151791125
16	17.2	0.28946549325884	-247.684977536315
17	17.4	0.446703698279768	-240.2089185243092
18	17.6	0.500734015489714	-232.1366095478298
19	17.8	0.712694640905471	-224.51336163279427
20	18.0	0.90537511672741	-215.30289416250605
21	18.2	1.07662211448148	-205.5107723267933
22	18.4	1.30665930434481	-196.30443275884795
23	18.6	1.44284675094128	-185.41124134733346
24	18.8	1.54275549408908	-173.9616346223889
25	19.0	1.62994763316211	-161.9668240407932
26	19.2	1.75527686708955	-149.43925045457866
27	19.4	1.82108592077906	-137.7287836751178
28	19.6	1.933722022826	-126.93973895440408
29	19.8	2.11794956985457	-114.38324965049046
30	20.0	2.26146046045304	-102.82525270841371
31	20.2	2.41384219208924	-90.91049722901153
32	20.4	2.5836696731281	-80.11532785777561
33	20.6	2.69973771152379	-67.53965333214592
34	20.8	2.79352466317619	-54.637238999377665
35	21.0	2.91409034594229	-42.94891328444283
36	21.2	3.08530939047904	-29.446762738596313
37	21.4	3.35768065391622	-17.217348296057903
38	21.6	3.25852117310837	-7.900748456974156
39	21.8	1.56464832652037	7.973903535279474
40	22.0	2.33127073147601	20.91623442734103
41	22.2	2.44702796909166	32.456124330507265
42	22.4	2.47760512049235	45.81217417007252
43	22.6	2.52636784984468	57.72475201514883
44	22.8	2.57087723530238	71.45586237701217
45	23.0	2.55083781611757	83.70612380886993
46	23.2	2.50557947650144	97.77133313349378
47	23.4	2.45954048827152	110.32223609847296
48	23.6	2.3846872686115	123.006849037708
49	23.8	2.31194362866236	137.49097685260972
50	24.0	2.28290758998339	150.4183573944975
51	24.2	2.27138319727904	163.45138664890882
52	24.4	2.19859174122244	174.90437641029803
53	24.6	2.14574721584289	188.1223972516154
54	24.8	2.08321226734877	201.418807972993
55	25.0	2.03851651346353	214.78378746504774


==> figure/disp_mts/comsol.dat <==
#	freq	alpha	beta
0	25000000000.0	2.199491119284977	222.5952927968865
1	24900000000.0	2.225190914873345	216.0828651728567
2	24800000000.0	2.2515962355069528	209.5686561669592
3	24700000000.0	2.279230788951322	203.05266745368255
4	24600000000.0	2.306441577975552	196.53693700624916
5	24500000000.0	2.332098389008461	190.01850458588683
6	24400000000.0	2.356194553696992	183.503743026911
7	24300000000.0	2.376367085791356	176.9811627765717
8	24200000000.0	2.399264228195747	170.45486803824872
9	24100000000.0	2.4228486377574563	163.92895182780694
10	24000000000.0	2.4468177065785217	157.4023702154166
11	23900000000.0	2.4710360868046597	150.87614934936173
12	23800000000.0	2.495396246351042	144.35011906311613
13	23700000000.0	2.519778630244304	137.82514119018694
14	23600000000.0	2.5439608929497393	131.30135583361266
15	23500000000.0	2.5679507726227633	124.77974438804448
16	23400000000.0	2.5915058586390223	118.26033117538577
17	23300000000.0	2.6145222603691107	111.743698793634
18	23200000000.0	2.6368171782617815	105.23026168883808
19	23100000000.0	2.6582441934042964	98.72154278717314
20	23000000000.0	2.6785493523776385	92.21682679539659
21	22900000000.0	2.6975269762214036	85.71725609925248
22	22800000000.0	2.7146993480817505	79.22350198429109
23	22700000000.0	2.7297327617720737	72.73614497935372
24	22600000000.0	2.7422925698077734	66.25637520888125
25	22500000000.0	2.751378729140985	59.783555983973486
26	22400000000.0	2.756106919159456	53.31964092787423
27	22300000000.0	2.755069739135494	46.86391952286005
28	22200000000.0	2.7462242765243374	40.41886610528527
29	22100000000.0	2.725624912093719	33.983252331674144
40	22000000000.0	2.686109930442448	27.55725290404163
39	21975000000.0	2.671941236135351	25.952072466093522
38	21950000000.0	2.6553553936992675	24.347465936516723
37	21925000000.0	2.635872566466853	22.743023091743705
36	21900000000.0	2.612953055403082	21.13843157227865
35	21875000000.0	2.5858229791926344	19.533674325960295
34	21850000000.0	2.553446169695108	17.929081805233558
33	21825000000.0	2.5143509945895475	16.32285557298319
32	21800000000.0	2.4664790624633532	14.714755901436483
31	21775000000.0	2.407101513803755	13.103158596923583
30	21750000000.0	2.331735404110121	11.485538172984688
29	21725000000.0	2.233496491725193	9.85815480150505
28	21700000000.0	2.1007831609563103	8.210741781623886
27	21675000000.0	1.9122621893233631	6.525262091221499
26	21650000000.0	1.6219188904309114	4.749446841258779
25	21625000000.0	1.090454972835198	2.6839417730860853
24	21600000000.0	1.9321265142795825	-0.9566587705423245
23	21575000000.0	3.270316558070468	-2.026075824502952
22	21550000000.0	3.789261213973718	-3.0090371054970375
21	21525000000.0	3.958645468922643	-4.086649409190253
20	21500000000.0	3.9554669634031807	-5.295994112243054
19	21475000000.0	3.8825032091290077	-6.623298785978353
18	21450000000.0	3.7924285055571114	-8.03711208605348
17	21425000000.0	3.7066571878039696	-9.506612964264397
16	21400000000.0	3.631649606210641	-11.01063151784773
15	21375000000.0	3.5677888738873174	-12.537490501877707
14	21350000000.0	3.513693453778365	-14.077913794989529
13	21325000000.0	3.4676970908797213	-15.626926851205786
12	21300000000.0	3.428186193901865	-17.18194343886745
11	21275000000.0	3.3938644056482614	-18.741372547438534
10	21250000000.0	3.363800655547421	-20.302476065884154
9	21225000000.0	3.336924430802524	-21.866281283451336
8	21200000000.0	3.3130920897936766	-23.430210529002963
7	21175000000.0	3.2915252293449497	-24.994444116783047
6	21150000000.0	3.2717318536512527	-26.558756219889826
5	21125000000.0	3.253487489063154	-28.123087255426622
4	21100000000.0	3.2366474820175735	-29.686745354485986
3	21075000000.0	3.2207488195590277	-31.25018866871359
2	21050000000.0	3.205716920512407	-32.813221997935784
1	21025000000.0	3.1916152338104933	-34.37463400538612
0	21000000000.0	3.177885276170772	-35.93569254212405
41	20900000000.0	3.12790710560205	-42.168762884451866
42	20800000000.0	3.081526913918917	-48.38370714358044
43	20700000000.0	3.036248858932289	-54.577747587614176
44	20600000000.0	2.990343160234767	-60.7493400164511
45	20500000000.0	2.942816532004041	-66.89788998103501
46	20400000000.0	2.8929767417899894	-73.020764815496
47	20300000000.0	2.840476804625598	-79.11811161834189
48	20200000000.0	2.785007645520088	-85.1885144360656
49	20100000000.0	2.7264382226562374	-91.23046702903245
50	20000000000.0	2.664721765948376	-97.24288316132736
51	19900000000.0	2.599999383184701	-103.2258947551064
52	19800000000.0	2.53235841399246	-109.17751820541699
53	19700000000.0	2.4619749397507737	-115.09674230634172
54	19600000000.0	2.389074183398795	-120.98287982711406
55	19500000000.0	2.313779133691101	-126.8332323307605
56	19400000000.0	2.2366207590106635	-132.64851857958803
57	19300000000.0	2.1578544476354913	-138.42714333649985
58	19200000000.0	2.0777599227693844	-144.16689583685704
59	19100000000.0	1.996682691199656	-149.86739980103255
60	19000000000.0	1.9150658594416685	-155.52747769197742
61	18900000000.0	1.833245266307076	-161.1455228842848
62	18800000000.0	1.751566900258574	-166.72039818489674
63	18700000000.0	1.6703802576141458	-172.25111655390143
64	18600000000.0	1.5899476343850798	-177.7361284444682
65	18500000000.0	1.5106265218092807	-183.17434390882525
66	18400000000.0	1.4326831359143637	-188.56501893886528
67	18300000000.0	1.3563116089551221	-193.90623209234911
68	18200000000.0	1.2819048432389402	-199.19784966513404
69	18100000000.0	1.2094020400306824	-204.43800048779812
70	18000000000.0	1.1391278241282912	-209.62643658998084
71	17900000000.0	1.0711985524575547	-214.76215589086274
72	17800000000.0	1.0057137405123753	-219.84412482088817
73	17700000000.0	0.9426894761562508	-224.87130664736483
74	17600000000.0	0.8841111247447736	-229.83751022390484
75	17500000000.0	0.8266968389280339	-234.7533401676495
76	17400000000.0	0.7719684637680893	-239.61289109751837
77	17300000000.0	0.7198075596213563	-244.41601465765368
78	17200000000.0	0.6702850795971835	-249.1620273009001
79	17100000000.0	0.6233549442464682	-253.8512195312311
80	17000000000.0	0.5788615228084875	-258.4832732420639
81	16900000000.0	0.536734126974691	-263.05826177799776
82	16800000000.0	0.4968515741890793	-267.5764651267768
83	16700000000.0	0.45911880615662787	-272.0379578718484
84	16600000000.0	0.42340712814953835	-276.4430321926942
85	16500000000.0	0.3896459162678099	-280.7925729845646
86	16400000000.0	0.35774316762967423	-285.0872972056467
87	16300000000.0	0.32761170003815077	-289.3284736266522
88	16200000000.0	0.30096276674965994	-293.50445358115195
89	16100000000.0	0.2741575335215082	-297.6332766027279
90	16000000000.0	0.24739541891809677	-301.7076534206022
91	15900000000.0	0.21959300353108577	-305.7297928452418
92	15800000000.0	0.18917636389524878	-309.7025647659387
93	15700000000.0	0.1565773689078322	-313.63054746103086
94	15600000000.0	0.12854559599334323	-317.5150188359273
95	15500000000.0	0.10627033610856737	-321.3196377299779
96	15400000000.0	-0.22627595748839321	-328.9262201063868
97	15300000000.0	-0.04747391390625606	-328.98420029347665
98	15200000000.0	-0.005980701730771648	-332.75848281849875
99	15100000000.0	-0.00019837702305286855	-336.50376389185055
100	15000000000.0	-0.0007685929225371271	-340.2969008995045
101	14900000000.0	-0.00025156402653489426	-344.3482358551547
102	14800000000.0	2.646513345903206	-349.0661071291432
103	14700000000.0	3.4485130525331926	-349.0653903676377
104	14600000000.0	-0.003422675781163089	-347.2295301872584
105	14500000000.0	0.006073559530762441	-355.9965856685046
106	14400000000.0	298.1557110267898	-417.8371079286093
107	14300000000.0	297.4308700750915	-419.2324092666082
108	14200000000.0	297.38032539460625	-421.6497375375553
109	14100000000.0	297.25861323717044	-423.372247917383
110	14000000000.0	297.0237005730081	-425.40307069836626


==> figure/disp_mts/comsol_metal.dat <==
#	freq	alpha	beta
0	25000000000.0	2.1482493007993324	217.3115522077618
1	24900000000.0	2.17122623971856	210.78547766378142
2	24800000000.0	2.196167891293827	204.24203932528962
3	24700000000.0	2.2222413339560583	197.70894979828836
4	24600000000.0	2.246222348669694	191.17401709858444
5	24500000000.0	2.272174348087857	184.63768311996571
6	24400000000.0	2.2912778588773968	178.09765175236595
7	24300000000.0	2.312043555737109	171.55700122992488
8	24200000000.0	2.334139173040912	165.014965061283
9	24100000000.0	2.355953138123844	158.4745966968658
10	24000000000.0	2.37745326458496	151.93031175423818
11	23900000000.0	2.4005004892850166	145.39194063630464
12	23800000000.0	2.422631075048468	138.85307186110052
13	23700000000.0	2.4441270754826205	132.31725174379596
14	23600000000.0	2.465750097877988	125.78091511089931
15	23500000000.0	2.4872117157005564	119.25138801425061
16	23400000000.0	2.507880065465031	112.71950081297082
17	23300000000.0	2.5278812558996195	106.19741531809181
18	23200000000.0	2.546802698030425	99.67843287838392
19	23100000000.0	2.565519235373059	93.16501123435194
20	23000000000.0	2.5812040129649665	86.65631991091867
21	22900000000.0	2.5963816750492335	80.15398875479393
22	22800000000.0	2.6103903695769106	73.66201536943122
23	22700000000.0	2.6213398243654242	67.1745833985851
24	22600000000.0	2.630120674390129	60.69770864032888
25	22500000000.0	2.633784510648435	54.22508160611459
26	22400000000.0	2.633272364155348	47.76577705532503
27	22300000000.0	2.6260864053975297	41.315367126925445
28	22200000000.0	2.6107187686309286	34.88215406262503
29	22100000000.0	2.5798926131239606	28.458084290029884
40	22000000000.0	2.5235944275526005	22.04533826849954
39	21975000000.0	2.502791230306608	20.443988805369834
38	21950000000.0	2.477930223212111	18.8412252415008
37	21925000000.0	2.448501379882631	17.239442474958015
36	21900000000.0	2.4126171330854995	15.639609821639564
35	21875000000.0	2.3689266668779947	14.038863808856991
34	21850000000.0	2.313500491852132	12.435733087017944
33	21825000000.0	2.242513458349326	10.8262138094
32	21800000000.0	2.1486133186250767	9.207572597454517
31	21775000000.0	2.0189486360179614	7.575395561539769
30	21750000000.0	1.828867724569466	5.906352686814706
29	21725000000.0	1.5227947981113834	4.146039384210358
28	21700000000.0	0.9036398967282596	2.0220334431367513
27	21675000000.0	2.176547863097184	-1.2196235624242568
26	21650000000.0	3.1404630446033996	-2.2704670650039875
#25	21625000000.0	3.4912330943930887	-3.325523096318524
24	21600000000.0	3.5747471256600165	-4.498326122038097
#23	21575000000.0	3.542362781654564	-5.800659899027382
22	21550000000.0	3.4705526392402435	-7.201858048543081
#21	21525000000.0	3.398645168678909	-8.662989320693711
20	21500000000.0	3.335694631266402	-10.16122991894591
#19	21475000000.0	3.2782357283925743	-11.686485785966303
18	21450000000.0	3.2314152965523313	-13.224250210920646
#17	21425000000.0	3.1908373172441924	-14.772423584606944
16	21400000000.0	3.1567907144595955	-16.32569704082313
#15	21375000000.0	3.1267908221764578	-17.883027235942034
14	21350000000.0	3.099227129081399	-19.446370321071424
#13	21325000000.0	3.0750756709482525	-21.00806086974532
12	21300000000.0	3.0529917700861926	-22.574461400978205
#11	21275000000.0	3.034553494196778	-24.134777498266985
10	21250000000.0	3.017463464009732	-25.698212523866076
#9	21225000000.0	3.001031987927492	-27.26159720623262
8	21200000000.0	2.9873988530346303	-28.82107337898834
#7	21175000000.0	2.9701965100496004	-30.389852526726713
6	21150000000.0	2.9586084644291133	-31.945381848446385
#5	21125000000.0	2.9439948922903354	-33.508573373684385
4	21100000000.0	2.9318064415056537	-35.067442578054255
#3	21075000000.0	2.919522439565455	-36.626860143117696
2	21050000000.0	2.907636848033166	-38.18522577166468
#1	21025000000.0	2.8959963126323456	-39.74242471021256
0	21000000000.0	2.8833926752384103	-41.30097299510161
41	20900000000.0	2.8398119391625363	-47.50910209296266
42	20800000000.0	2.7954555686322453	-53.69667992640015
43	20700000000.0	2.7518624520600996	-59.858595517720204
44	20600000000.0	2.7044610644483864	-66.0027427768248
45	20500000000.0	2.6592034054050555	-72.10287463967195
46	20400000000.0	2.607163249147065	-78.19239186421218
47	20300000000.0	2.5526753965299704	-84.25437261018288
48	20200000000.0	2.4959353800444775	-90.28575694545403
49	20100000000.0	2.437621359994642	-96.28427951376757
50	20000000000.0	2.373354541086905	-102.25903997293736
51	19900000000.0	2.309014197068559	-108.19782785569147
52	19800000000.0	2.2421100078783964	-114.1012097890304
53	19700000000.0	2.1741933355007523	-119.96766070100979
54	19600000000.0	2.102441396636758	-125.80412505212432
55	19500000000.0	2.0305040970483517	-131.59731281297212
56	19400000000.0	1.9553490819768238	-137.36137456005292
57	19300000000.0	1.8810174355479414	-143.0790153237773
58	19200000000.0	1.806385411468841	-148.7568145734257
59	19100000000.0	1.7295200613425052	-154.39911994202708
60	19000000000.0	1.655032291964287	-159.9889468756162
61	18900000000.0	1.5791639447203596	-165.54201991083266
62	18800000000.0	1.5040896237565475	-171.04946357063426
63	18700000000.0	1.4294510925790984	-176.51075936804298
64	18600000000.0	1.3569580185960104	-181.9228731452086
65	18500000000.0	1.2853865010946586	-187.28676280385008
66	18400000000.0	1.2162045783614284	-192.59823287187544
67	18300000000.0	1.1480043830160493	-197.86337991197294
68	18200000000.0	1.0826533515338217	-203.07175852250217
69	18100000000.0	1.018583436303552	-208.23270790658816
70	18000000000.0	0.9581557073827653	-213.328468642408
71	17900000000.0	0.8987572934795147	-218.38123709433154
72	17800000000.0	0.8435526854536547	-223.37271811046546
73	17700000000.0	0.7890497639425975	-228.31568795032564
74	17600000000.0	0.7376062724629318	-233.20111936447597
75	17500000000.0	0.6878641900936631	-238.03222364182957
76	17400000000.0	0.6413214205875687	-242.80303403874
77	17300000000.0	0.5963855717708789	-247.5235263168141
78	17200000000.0	0.5544335313802231	-252.18203461580643
79	17100000000.0	0.5145406382984817	-256.78665990074
80	17000000000.0	0.4771000489107574	-261.32993083644294
81	16900000000.0	0.44099292736153395	-265.8247877038533
82	16800000000.0	0.40767244162219174	-270.2558004179492
83	16700000000.0	0.3750474430283894	-274.64067940705536
84	16600000000.0	0.3455541367641908	-278.9599776377735
85	16500000000.0	0.3167300083491753	-283.2328401305779
86	16400000000.0	0.2916392615098503	-287.4398681808793
87	16300000000.0	0.26706870000668914	-291.59633289302417
88	16200000000.0	0.2436111592743377	-295.7028990003729
89	16100000000.0	0.22108464419569426	-299.75336033586717
90	16000000000.0	0.19859058547424077	-303.7539162397499
91	15900000000.0	0.17468006284755883	-307.70450812125347
92	15800000000.0	0.14848506015665394	-311.6065061811699
93	15700000000.0	0.12188403016496521	-315.46454728818617
94	15600000000.0	0.10197746583309815	-319.27793796095386
95	15500000000.0	0.053182443960720235	-322.9955258956037
# 96	15400000000.0	62.18717674016549	-349.10138378119376
# 97	15300000000.0	59.474778317795725	-349.0609910284684
# 98	15200000000.0	56.67795032609658	-349.0403693647714
# 99	15100000000.0	53.737168382993026	-349.03328523568325
# 100	15000000000.0	50.64309335844681	-349.0350823567145
# 101	14900000000.0	47.35544346041213	-349.0423931217967
# 102	14800000000.0	43.80776581587004	-349.05075859322807
# 103	14700000000.0	39.91781802715701	-349.05882678633105
# 104	14600000000.0	35.595765944187995	-349.0644086736329
# 105	14500000000.0	30.600877299192728	-349.06856400351
# 106	14400000000.0	24.58264561745804	-349.06869006138237
# 107	14300000000.0	16.394273380001703	-349.0674709012986
# 108	14200000000.0	-0.0012128531567353073	-340.7246020926247
# 109	14100000000.0	626.0368283023525	-348.6794494976438
# 110	14000000000.0	633.0003849421898	-348.646221243709


==> figure/disp_mts/ref.dat <==
#	ref_freq	ref_alpha	ref_beta
0	25000000000.0	2.193196016244833	220.5327266627054
1	24994407345.57596	2.1947502882260945	220.1695736500269
2	24988814691.15192	2.1963056016986333	219.80641298830892
3	24983222036.72788	2.1978619460229445	219.443244740311
4	24977629382.30384	2.199419310326269	219.08006896945585
5	24972036727.8798	2.2009776834961308	218.71688573984352
6	24966444073.45576	2.2025370541696696	218.3536951162754
7	24960851419.03172	2.2040974107253346	217.99049716427578
8	24955258764.60768	2.205658741271963	217.6272919501132
9	24949666110.18364	2.207221033639027	217.26407954082606
10	24944073455.759598	2.2087842753645717	216.90086000424742
11	24938480801.33556	2.2103484536837685	216.53763340903015
12	24932888146.91152	2.211913555516149	216.17439982467522
13	24927295492.48748	2.2134795674523886	215.81115932156297
14	24921702838.06344	2.215046475739936	215.4479119709797
15	24916110183.6394	2.21661426626797	215.08465784515352
16	24910517529.21536	2.2181829245522584	214.72139701728668
17	24904924874.791317	2.219752435716914	214.3581295615902
18	24899332220.36728	2.221322784477114	213.994855553325
19	24893739565.943237	2.222893955119786	213.6315750688383
20	24888146911.5192	2.2244659314828703	213.26828818560705
21	24882554257.095158	2.22603869693435	212.90499498228098
22	24876961602.67112	2.227612234348049	212.54169553873203
23	24871368948.247078	2.229186526078346	212.17838993610144
24	24865776293.82304	2.230761553934614	211.81507825685412
25	24860183639.399	2.2323372991531802	211.45176058483207
26	24854590984.974957	2.2339137423654645	211.0884370053135
27	24848998330.55092	2.235490863565138	210.72510760507976
28	24843405676.126877	2.2370686420752457	210.36177247247292
29	24837813021.70284	2.2386470565068612	209.99843169747544
30	24832220367.278797	2.2402260847230098	209.63508537177904
31	24826627712.85476	2.241805703790801	209.2717335888659
32	24821035058.430717	2.2433858899371506	208.90837644409453
33	24815442404.00668	2.244966618496444	208.5450140347897
34	24809849749.582638	2.246547863856772	208.18164646033802
35	24804257095.158596	2.248129599399632	207.81827382229153
36	24798664440.73456	2.2497117974357534	207.45489622448122
37	24793071786.310516	2.251294429136645	207.0915137731265
38	24787479131.88648	2.252877464456021	206.72812657697148
39	24781886477.462437	2.254460872051501	206.36473474741365
40	24776293823.0384	2.2560446191911994	206.00133839865111
41	24770701168.614357	2.2576286716574834	205.6379376478401
42	24765108514.19032	2.259212993641314	205.27453261526034
43	24759515859.766277	2.2607975476228215	204.91112342449708
44	24753923205.342236	2.2623822942461937	204.54771020263775
45	24748330550.918198	2.2639671921765383	204.18429308047996
46	24742737896.494156	2.265552197947454	203.82087219275923
47	24737145242.070118	2.26713726579004	203.45744767839744
48	24731552587.646076	2.2687223474451774	203.09401968076565
49	24725959933.22204	2.2703073919567327	202.7305883479779
50	24720367278.797997	2.271892345440292	202.3671538332036
51	24714774624.373955	2.273477150830247	202.0037162950066
52	24709181969.949917	2.2750617475936616	201.6402758977256
53	24703589315.525875	2.276646071415611	201.27683281187365
54	24697996661.101837	2.2782300538440765	200.91338721458726
55	24692404006.677795	2.279813621895498	200.54993929011027
56	24686811352.253757	2.281396697607678	200.18648923033174
57	24681218697.829716	2.2829791975404623	199.82303723536677
58	24675626043.405678	2.2845610322084666	199.45958351420973
59	24670033388.981636	2.2861421054418707	199.09612828543595
60	24664440734.557594	2.2877223136563796	198.73267177799244
61	24658848080.133556	2.289301545025401	198.36921423206672
62	24653255425.709515	2.2908796785300307	198.00575590004382
63	24647662771.285477	2.292456582872212	197.64229704757975
64	24642070116.861435	2.294032115220496	197.2788379547825
65	24636477462.437397	2.2956061197623243	196.9153789175407
66	24630884808.013355	2.29717842602322	196.55192024899213
67	24625292153.589317	2.2987488469071966	196.18846228118116
68	24619699499.165276	2.300317176403062	195.82500536689338
69	24614106844.741234	2.301883186888119	195.46154988173248
70	24608514190.317196	2.3034466259397597	195.09809622643684
71	24602921535.893154	2.3050072125467618	194.73464482948089
72	24597328881.469116	2.3065646325865723	194.37119615000438
73	24591736227.045074	2.308118533385764	194.00775068108624
74	24586143572.621037	2.309668517150025	193.64430895342036
75	24580550918.196995	2.3112141329657754	193.28087153941237
76	24574958263.772953	2.3127548670066034	192.9174390577332
77	24569365609.348915	2.314290130447481	192.5540121783165
78	24563772954.924873	2.3158192444481296	192.19059162778422
79	24558180300.500835	2.3173414213408403	191.82717819517768
80	24552587646.076794	2.318855740879413	191.46377273777728
81	24546994991.652756	2.3203611200050327	191.10037618657122
82	24541402337.228714	2.3218562740405657	190.73698955055863
83	24535809682.804676	2.323339666485584	190.37361391848094
84	24530217028.380634	2.324809443591827	190.0102504554651
85	24524624373.956593	2.326263348600522	189.64690039023083
86	24519031719.532555	2.327698608965317	189.2835649852833
87	24513439065.108513	2.3291117883187415	188.92024547691983
88	24507846410.684475	2.330498594286241	188.55694296217916
89	24502253756.260433	2.3318536361132676	188.193658193362
90	24496661101.836395	2.333170139045531	187.83039121390618
91	24491068447.412354	2.334439661048091	187.4671407303141
92	24485475792.988316	2.335651953940842	187.10390307434432
93	24479883138.564274	2.3367953157255594	186.74067062509732
94	24474290484.140232	2.337858108535788	186.37742980824657
95	24468697829.716194	2.3388323070742003	186.0141595898416
96	24463105175.292152	2.339719050798822	185.65083271294884
97	24457512520.868114	2.340533255080422	185.28742197765837
98	24451919866.444073	2.34130205554859	184.9239096739508
99	24446327212.020035	2.3420561726746754	184.5602930828178
100	24440734557.595993	2.3428207775452297	184.19658193066346
101	24435141903.17195	2.3436117777813723	183.83279167658384
102	24429549248.747913	2.344436969917743	183.46893806335606
103	24423956594.32387	2.3452987986818274	183.10503456325387
104	24418363939.899834	2.3461967360082983	182.7410918178715
105	24412771285.475792	2.3471288231691654	182.37711794104337
106	24407178631.051754	2.3480925416087146	182.01311904473255
107	24401585976.627712	2.349085264021118	181.64909973348801
108	24395993322.203674	2.350104469969932	181.285063498907
109	24390400667.779633	2.351147836958607	180.92101301454568
110	24384808013.35559	2.3522132683739843	180.55695035068652
111	24379215358.931553	2.3532988909744326	180.19287712944822
112	24373622704.50751	2.35440303886169	179.82879463691484
113	24368030050.083473	2.355524232530328	179.46470390466197
114	24362437395.65943	2.356661157199667	179.1006057695264
115	24356844741.235394	2.3578126423718775	178.73650091784316
116	24351252086.81135	2.3589776433954164	178.3723899185037
117	24345659432.387314	2.3601552252322255	178.00827324792385
118	24340066777.963272	2.361344548357285	177.64415130906957
119	24334474123.53923	2.3625448565992557	177.28002444610343
120	24328881469.115192	2.36375546668561	176.91589295575704
121	24323288814.69115	2.3649757592709943	176.55175709623586
122	24317696160.267113	2.366205171227956	176.18761709424962
123	24312103505.84307	2.367443189017169	175.8234731506044
124	24306510851.419033	2.3686893429724734	175.4593254446886
125	24300918196.99499	2.3699432023636295	175.095174138081
126	24295325542.570953	2.3712043711186896	174.73101937749334
127	24289732888.14691	2.3724724841054927	174.3668612971603
128	24284140233.72287	2.3737472038927323	174.0027000208106
129	24278547579.298832	2.3750282179189486	173.63853566329544
130	24272954924.87479	2.376315236008496	173.27436833193156
131	24267362270.450752	2.377607988189869	172.91019812762988
132	24261769616.02671	2.378906222769861	172.5460251458369
133	24256176961.602673	2.3802097046328687	172.18184947732482
134	24250584307.17863	2.381518213729714	171.8176712088624
135	24244991652.754593	2.382831543737394	171.45349042378336
136	24239398998.33055	2.3841495008617946	171.08930720246417
137	24233806343.90651	2.3854719027697575	170.7251216227403
138	24228213689.48247	2.3867985776304397	170.36093376025713
139	24222621035.05843	2.3881293632572813	169.99674368877106
140	24217028380.63439	2.3894641063330107	169.63255148041344
141	24211435726.21035	2.3908026617128453	169.26835720591384
142	24205843071.786312	2.3921448917936194	168.90416093479485
143	24200250417.36227	2.3934906659431907	168.5399627355432
144	24194657762.93823	2.394839859982022	168.1757626757569
145	24189065108.51419	2.3961923557134757	167.81156082227142
146	24183472454.09015	2.397548040492007	167.44735724127486
147	24177879799.66611	2.3989068068360724	167.08315199840501
148	24172287145.24207	2.400268552066333	166.7189451588356
149	24166694490.81803	2.4016331779820854	166.35473678735343
150	24161101836.39399	2.40300059055786	165.99052694842305
151	24155509181.96995	2.4043706996707126	165.62631570624683
152	24149916527.54591	2.4057434188435227	165.26210312481794
153	24144323873.12187	2.407118665015253	164.89788926796416
154	24138731218.69783	2.4084963583222163	164.53367419939275
155	24133138564.27379	2.4098764219016346	164.16945798271956
156	24127545909.84975	2.411258781706802	163.80524068150862
157	24121953255.42571	2.412643366335898	163.44102235929665
158	24116360601.00167	2.4140301068764343	163.07680307961914
159	24110767946.57763	2.415418936755795	162.7125829060318
160	24105175292.153587	2.416809791607891	162.34836190213355
161	24099582637.72955	2.4182026091438367	161.984140131584
162	24093989983.305508	2.419597329035904	161.61991765811558
163	24088397328.88147	2.420993892806441	161.25569454555318
164	24082804674.457428	2.422392243725051	160.8914708578236
165	24077212020.03339	2.4237923267134893	160.5272466589679
166	24071619365.60935	2.4251940882542704	160.1630220131533
167	24066026711.18531	2.4265974763085207	159.79879698468005
168	24060434056.76127	2.4280024402355274	159.43457163798882
169	24054841402.337227	2.4294089307195166	159.07034603767352
170	24049248747.91319	2.4308168997008304	158.7061202484814
171	24043656093.489147	2.432226300309233	158.34189433532322
172	24038063439.06511	2.4336370868037593	157.97766836327696
173	24032470784.641068	2.435049214514883	157.6134423975917
174	24026878130.21703	2.436462639789523	157.24921650369458
175	24021285475.792988	2.437877319939951	156.8849907471938
176	24015692821.36895	2.4392932131956666	156.52076519387845
177	24010100166.94491	2.4407102786575803	156.15653990972612
178	24004507512.520866	2.4421284762545405	155.79231496090483
179	23998914858.09683	2.4435477667022947	155.42809041377325
180	23993322203.672787	2.4449681114659847	155.06386633488432
181	23987729549.24875	2.4463894727214073	154.69964279098792
182	23982136894.824707	2.447811813322823	154.33541984903047
183	23976544240.40067	2.449235096767554	153.9711975761594
184	23970951585.976627	2.4506592871663453	153.60697603972176
185	23965358931.55259	2.452084349213019	153.24275530726698
186	23959766277.128548	2.453510248156173	152.87853544654683
187	23954173622.704506	2.4549369497725277	152.51431652551798
188	23948580968.280468	2.456364420341099	152.1500986123416
189	23942988313.856426	2.4577926266193497	151.7858817753837
190	23937395659.43239	2.459221535819072	151.421666083216
191	23931803005.008347	2.4606511155849824	151.05745160461856
192	23926210350.58431	2.4620813339737166	150.69323840857783
193	23920617696.160267	2.4635121594326286	150.32902656428575
194	23915025041.73623	2.4649435607819012	149.96481614114418
195	23909432387.312187	2.466375507194597	149.60060720876322
196	23903839732.888145	2.4678079681805043	149.2363998369584
197	23898247078.464108	2.4692409135682856	148.87219409575698
198	23892654424.040066	2.4706743134894014	148.50799005539238
199	23887061769.616028	2.4721081383629073	148.14378778630658
200	23881469115.191986	2.473542358880754	147.77958735915104
201	23875876460.76795	2.474976945992872	147.41538884478655
202	23870283806.343906	2.4764118708938385	147.05119231427966
203	23864691151.919865	2.4778471050101745	146.68699783890827
204	23859098497.495827	2.4792826199866966	146.32280549015684
205	23853505843.071785	2.4807183876752896	145.95861533971902
206	23847913188.647747	2.4821543801226595	145.59442745949718
207	23842320534.223705	2.483590569559188	145.2302419216004
208	23836727879.799667	2.4850269283885233	144.8660587983461
209	23831135225.375626	2.486463429176086	144.50187816226037
210	23825542570.951588	2.48790004463992	144.13770008607605
211	23819949916.527546	2.4893367476408144	143.77352464273451
212	23814357262.103504	2.490773511172202	143.40935190538232
213	23808764607.679466	2.492210308352172	143.04518194737489
214	23803171953.255424	2.4936471124131883	142.68101484227418
215	23797579298.831387	2.495083896695385	142.31685066384887
216	23791986644.407345	2.4965206346367337	141.95268948607247
217	23786393989.983307	2.497957299765738	141.58853138312713
218	23780801335.559265	2.4993938656942887	141.22437642939815
219	23775208681.135223	2.500830306109	140.86022469947955
220	23769616026.711185	2.502266594764131	140.4960762681685
221	23764023372.287144	2.5037027054759013	140.1319312104681
222	23758430717.863106	2.505138612113304	139.7677896015863
223	23752838063.439064	2.5065742885941904	139.40365151693652
224	23747245409.015026	2.5080097088758704	139.03951703213556
225	23741652754.590984	2.5094448469511126	138.675386223004
226	23736060100.166946	2.510879676840784	138.3112591655672
227	23730467445.742905	2.5123141725880815	137.94713593605502
228	23724874791.318863	2.5137483082527523	137.5830166108974
229	23719282136.894825	2.5151820579055935	137.21890126673213
230	23713689482.470783	2.51661539562252	136.85478998039412
231	23708096828.046745	2.5180482954792223	136.49068282892551
232	23702504173.622704	2.5194807315459626	136.1265798895687
233	23696911519.198666	2.5209126778819657	135.7624812397679
234	23691318864.774624	2.5223441085313474	135.39838695716833
235	23685726210.350586	2.52377499751641	135.03429711961826
236	23680133555.926544	2.5252053188346304	134.67021180516542
237	23674540901.502502	2.526635046452231	134.30613109205967
238	23668948247.078465	2.5280641543009867	133.94205505874925
239	23663355592.654423	2.5294926162718685	133.57798378388418
240	23657762938.230385	2.53092040621241	133.21391734631402
241	23652170283.806343	2.532347497920031	132.84985582508716
242	23646577629.382305	2.533773865140075	132.4857992994523
243	23640984974.958263	2.53519948155949	132.1217478488553
244	23635392320.534225	2.536624320803657	131.7577015529415
245	23629799666.110184	2.5380483564315153	131.39366049155421
246	23624207011.686142	2.5394715619320873	131.02962474473566
247	23618614357.262104	2.5408939107198347	130.66559439272396
248	23613021702.838062	2.5423153761307624	130.30156951595438
249	23607429048.414024	2.5437359314184187	129.93755019506148
250	23601836393.989983	2.5451555497501737	129.57353651087237
251	23596243739.565945	2.5465742042025443	129.20952854441418
252	23590651085.141903	2.54799186775864	128.84552637690672
253	23585058430.717865	2.549408513302792	128.4815300897676
254	23579465776.293823	2.550824113618158	128.1175397646074
255	23573873121.86978	2.5522386413813267	127.75355548323273
256	23568280467.445744	2.5536520691603966	127.3895773276447
257	23562687813.0217	2.5550643694100255	127.0256053800365
258	23557095158.597664	2.55647551446747	126.66163972279605
259	23551502504.173622	2.5578854765504286	126.2976804385047
260	23545909849.749584	2.5592942277515687	125.93372760993577
261	23540317195.325542	2.5607017400360395	125.5697813200552
262	23534724540.9015	2.5621079852375184	125.20584165202035
263	23529131886.477463	2.563512935054732	124.8419086891812
264	23523539232.05342	2.564916561046699	124.47798251507675
265	23517946577.629383	2.5663188346309935	124.1140632134377
266	23512353923.20534	2.5677197270790386	123.75015086818576
267	23506761268.781303	2.5691192095125928	123.38624556343007
268	23501168614.35726	2.5705172528997506	123.02234738346999
269	23495575959.933224	2.571913828052379	122.65845641279486
270	23489983305.509182	2.573308905621861	122.29457273607966
271	23484390651.08514	2.5747024560950518	121.93069643818865
272	23478797996.661102	2.5760944497916274	121.56682760417482
273	23473205342.23706	2.5774848568598503	121.20296631927306
274	23467612687.813023	2.578873647272895	120.83911266891005
275	23462020033.38898	2.5802607908256747	120.4752667386939
276	23456427378.964943	2.5816462571301377	120.11142861441954
277	23450834724.5409	2.583030015613499	119.7475983820666
278	23445242070.11686	2.5844120355121025	119.38377612779789
279	23439649415.69282	2.585792285869863	119.01996193795969
280	23434056761.26878	2.587170735533168	118.65615589908225
281	23428464106.84474	2.5885473531475283	118.29235809787588
282	23422871452.4207	2.5899221071542615	117.9285686212337
283	23417278797.996662	2.5912949657861994	117.56478755623073
284	23411686143.57262	2.592665897063353	117.20101499011889
285	23406093489.148582	2.5940348687902044	116.8372510103344
286	23400500834.72454	2.595401848551538	116.47349570448864
287	23394908180.3005	2.5967668037071014	116.10974916037196
288	23389315525.87646	2.5981297013897398	115.74601146595376
289	23383722871.45242	2.599490508500206	115.38228270937816
290	23378130217.02838	2.6008491917035372	115.01856297896813
291	23372537562.60434	2.6022057174239936	114.65485236321842
292	23366944908.1803	2.6035600518428335	114.2911509508017
293	23361352253.75626	2.6049121608926304	113.92745883056216
294	23355759599.332222	2.6062620102532246	113.56377609151798
295	23350166944.90818	2.6076095653483153	113.20010282285887
296	23344574290.48414	2.608954791340099	112.83643911394688
297	23338981636.0601	2.6102976531263558	112.47278505431359
298	23333388981.63606	2.6116381153339012	112.10914073366007
299	23327796327.21202	2.612976142316966	111.74550624185724
300	23322203672.78798	2.6143116981497445	111.38188166894247
301	23316611018.36394	2.615644746624369	111.01826710511966
302	23311018363.9399	2.6169752512440168	110.65466264076042
303	23305425709.51586	2.6183031752203068	110.29106836640153
304	23299833055.09182	2.6196284814672626	109.92748437273883
305	23294240400.667778	2.6209511325971406	109.56391075063709
306	23288647746.24374	2.6222710909144853	109.20034759112002
307	23283055091.8197	2.6235883184132494	108.83679498537151
308	23277462437.39566	2.6249027767696282	108.47325302473632
309	23271869782.97162	2.6262144273378536	108.1097218007177
310	23266277128.54758	2.627523231145333	107.74620140497507
311	23260684474.12354	2.628829148887194	107.38269192932512
312	23255091819.6995	2.6301321409205234	107.01919346573993
313	23249499165.27546	2.631432167259294	106.65570610634268
314	23243906510.851418	2.6327291875689443	106.29222994341308
315	23238313856.42738	2.634023161161363	105.92876506937807
316	23232721202.003338	2.6353140469874705	105.56531157681616
317	23227128547.5793	2.6366018036329537	105.20186955845566
318	23221535893.15526	2.637886389312758	104.83843910716962
319	23215943238.73122	2.639167761863149	104.47502031597764
320	23210350584.30718	2.640445878737491	104.11161327804462
321	23204757929.883137	2.6417206969995712	103.74821808667582
322	23199165275.4591	2.6429921733171655	103.38483483532104
323	23193572621.035057	2.644260263954897	103.02146361756604
324	23187979966.61102	2.6455249247698855	102.65810452713754
325	23182387312.186977	2.646786111202725	102.29475765789618
326	23176794657.76294	2.6480437782719672	101.93142310384053
327	23171202003.338898	2.6492978805678176	101.56810095909816
328	23165609348.91486	2.650548372242951	101.20479131793172
329	23160016694.490818	2.651795207008529	100.84149427473051
330	23154424040.066776	2.6530383381241647	100.4782099240125
331	23148831385.64274	2.654277718391985	100.11493836042291
332	23143238731.218697	2.655513300148781	99.75167967872744
333	23137646076.79466	2.6567450352584507	99.38843397381595
334	23132053422.370617	2.657972875103818	99.02520134069698
335	23126460767.94658	2.6591967705790602	98.66198187449777
336	23120868113.522537	2.6604166720810603	98.2987756704598
337	23115275459.098495	2.6616325295025596	97.93558282393872
338	23109682804.674458	2.662844292221164	97.57240343040121
339	23104090150.250416	2.664051909093011	97.2092375854221
340	23098497495.826378	2.6652553284428855	96.84608538468478
341	23092904841.402336	2.6664544980557965	96.48294692397246
342	23087312186.9783	2.6676493651669313	96.1198222991743
343	23081719532.554256	2.668839876452922	95.75671160627599
344	23076126878.13022	2.67002597802324	95.39361494136028
345	23070534223.706177	2.6712076154081625	95.03053240060342
346	23064941569.282135	2.6723847335507482	94.66746408027291
347	23059348914.858097	2.6735572767957656	94.30441007672403
348	23053756260.434055	2.674725188879709	93.94137048639834
349	23048163606.010017	2.6758884129199894	93.57834540581837
350	23042570951.585976	2.6770468914047747	93.21533493158654
351	23036978297.161938	2.6782005661799264	92.8523391603818
352	23031385642.737896	2.6793493784402695	92.48935818895666
353	23025792988.313858	2.6804932687164023	92.12639211413205
354	23020200333.889816	2.6816321768631375	91.76344103279473
355	23014607679.465775	2.682766042048178	91.40050504189708
356	23009015025.041737	2.683894802738598	91.03758423844852
357	23003422370.617695	2.6850183966892627	90.67467871951612
358	22997829716.193657	2.6861367609286586	90.31178858221676
359	22992237061.769615	2.6872498317475664	89.94891392371721
360	22986644407.345577	2.6883575446836843	89.58605484122938
361	22981051752.921535	2.6894598345089027	89.22321143200281
362	22975459098.497498	2.690556635214788	88.86038379332581
363	22969866444.073456	2.691647879998021	88.49757202251647
364	22964273789.649414	2.6927335012462383	88.13477621692198
365	22958681135.225376	2.6938134305217143	87.77199647391274
366	22953088480.801334	2.6948875985469023	87.40923289087652
367	22947495826.377296	2.6959559351885214	87.04648556521568
368	22941903171.953255	2.6970183694400967	86.6837545943414
369	22936310517.529217	2.6980748294065684	86.32104007566795
370	22930717863.105175	2.6991252422869794	85.95834210660973
371	22925125208.681137	2.700169534357058	85.59566078457397
372	22919532554.257095	2.7012076309504787	85.23299620695673
373	22913939899.833054	2.702239456441074	84.87034847113489
374	22908347245.409016	2.7032649342251	84.50771767446463
375	22902754590.984974	2.7042839867000477	84.1451039142712
376	22897161936.560936	2.705296535246688	83.78250728784553
377	22891569282.136894	2.7063025002071566	83.41992789243739
378	22885976627.712856	2.7073018008663903	83.05736582524912
379	22880383973.288815	2.708294355427962	82.69482118342808
380	22874791318.864773	2.7092800809953332	82.33229406406122
381	22869198664.440735	2.710258893547245	81.9697845641673
382	22863606010.016693	2.7112307079161133	81.60729278069027
383	22858013355.592655	2.7121954377637736	81.2448188104911
384	22852420701.168613	2.7131529955575946	80.88236275034058
385	22846828046.744576	2.7141032925458024	80.51992469691288
386	22841235392.320534	2.715046238732155	80.1575047467752
387	22835642737.896492	2.7159817428494333	79.7951029963807
388	22830050083.472454	2.716909712333322	79.43271954206091
389	22824457429.048412	2.7178300532940134	79.0703544800134
390	22818864774.624374	2.7187426704891813	78.70800790629869
391	22813272120.200333	2.7196474672942124	78.34567991682502
392	22807679465.776295	2.7205443456723484	77.98337060734207
393	22802086811.352253	2.7214332061444515	77.62108007342988
394	22796494156.928215	2.7223139477580003	77.25880841049047
395	22790901502.504173	2.7231864680543154	76.89655571373362
396	22785308848.08013	2.724050663034916	76.53432207817093
397	22779716193.656094	2.7249064271286065	76.17210759860154
398	22774123539.23205	2.7257536531561657	75.80991236959892
399	22768530884.808014	2.7265922322934384	75.44773648550427
400	22762938230.383972	2.727422054036063	75.08558004041015
401	22757345575.959934	2.728243006159123	74.72344312814892
402	22751752921.535892	2.7290549746799604	74.36132584227937
403	22746160267.111855	2.7298578438177605	73.99922827607725
404	22740567612.687813	2.730651495951197	73.63715052251257
405	22734974958.26377	2.731435811575973	73.27509267424466
406	22729382303.839733	2.732210669262368	72.91305482360201
407	22723789649.41569	2.7329759456082394	72.55103706256853
408	22718196994.991653	2.733731515194069	72.1890394827692
409	22712604340.56761	2.734477250534605	71.82706217544899
410	22707011686.143574	2.735213022029408	71.46510523146435
411	22701419031.719532	2.7359386979126388	71.10316874125613
412	22695826377.295494	2.736654144201433	70.74125279483928
413	22690233722.871452	2.7373592246403575	70.37935748178006
414	22684641068.44741	2.7380538006479003	70.01748289117995
415	22679048414.023373	2.7387377312584986	69.65562911165318
416	22673455759.59933	2.7394108730637767	69.29379623130637
417	22667863105.175293	2.7400730801530937	68.93198433771988
418	22662270450.75125	2.740724204049239	68.57019351792371
419	22656677796.327213	2.7413640936448798	68.20842385837523
420	22651085141.90317	2.741992595136675	67.84667544493607
421	22645492487.479134	2.7426095519565887	67.48494836284658
422	22639899833.05509	2.7432148047005134	67.12324269670307
423	22634307178.63105	2.7438081910560435	66.7615585304303
424	22628714524.207012	2.744389545727288	66.3998959472541
425	22623121869.78297	2.744958700357535	66.03825502967356
426	22617529215.358932	2.745515483447262	65.6766358594333
427	22611936560.93489	2.7460597202747845	65.31503851749301
428	22606343906.510853	2.746591232807929	64.95346308399576
429	22600751252.08681	2.747109839616862	64.59190963823505
430	22595158597.662773	2.7476153557834873	64.23037825862423
431	22589565943.23873	2.7481075928066723	63.86886902265883
432	22583973288.81469	2.7485863585050705	63.5073820068817
433	22578380634.39065	2.7490514569169644	63.14591728684843
434	22572787979.96661	2.7495026881962943	62.784474937082564
435	22567195325.542572	2.749939848504808	62.42305503104183
436	22561602671.11853	2.7503627299016347	62.061657641071406
437	22556010016.694492	2.7507711202280185	61.700282838367
438	22550417362.27045	2.751164802988351	61.33893069291992
439	22544824707.846413	2.751543557227882	60.977601273481355
440	22539232053.42237	2.751907157405089	60.61629464750706
441	22533639398.99833	2.752255373259476	60.25501088110707
442	22528046744.57429	2.7525879696761555	59.89375003899704
443	22522454090.15025	2.7529047065439274	59.53251218444109
444	22516861435.72621	2.7532053386098525	59.17129737919424
445	22511268781.30217	2.753489615327142	58.81010568344709
446	22505676126.878128	2.7537572806979527	58.44893715575881
447	22500083472.45409	2.7540080731117476	58.08779185299977
448	22494490818.03005	2.7542417251763376	57.726669830279775
449	22488898163.60601	2.754457963542237	57.36557114088146
450	22483305509.18197	2.754656508722414	57.00449583618695
451	22477712854.75793	2.754837074903801	56.64344396560489
452	22472120200.33389	2.7549993697529933	56.2824155764863
453	22466527545.90985	2.755143094212697	55.92141071405263
454	22460934891.48581	2.7552679422918516	55.56042942130091
455	22455342237.061768	2.7553736008485092	55.19947173891944
456	22449749582.63773	2.755459749362318	54.838537705196586
457	22444156928.213688	2.7555260596993625	54.47762735592039
458	22438564273.78965	2.75557219586851	54.1167407242807
459	22432971619.36561	2.755597813766481	53.75587784076015
460	22427378964.94157	2.755602560914153	53.39503873302931
461	22421786310.51753	2.755586076182193	53.0342234258261
462	22416193656.09349	2.755547989505405	52.67343194083992
463	22410601001.66945	2.755487921585889	52.31266429658433
464	22405008347.245407	2.7554054835844215	51.951920508263015
465	22399415692.82137	2.7553002767974304	51.59120058763801
466	22393823038.397327	2.755171892324215	51.230504542879885
467	22388230383.97329	2.7550199107169626	50.8698323784223
468	22382637729.549248	2.754843901617763	50.509184094800275
469	22377045075.12521	2.7546434233806028	50.14855968848701
470	22371452420.701168	2.7544180226770503	49.78795915172077
471	22365859766.27713	2.7541672340847314	49.427382472324325
472	22360267111.85309	2.753890579659048	49.066829633511816
473	22354674457.429047	2.753587568486063	48.70630061369309
474	22349081803.00501	2.753257696215199	48.34579538626281
475	22343489148.580967	2.752900444573679	47.98531391937968
476	22337896494.15693	2.7525152808563282	47.62485617573918
477	22332303839.732887	2.752101657396415	47.26442211232745
478	22326711185.30885	2.751659011009348	46.90401168017047
479	22321118530.884808	2.751186762414053	46.54362482406475
480	22315525876.46077	2.7506843156268808	46.18326148229664
481	22309933222.036728	2.750151057327037	45.822921586346524
482	22304340567.612686	2.7495863561949148	45.46260506057911
483	22298747913.18865	2.7489895622177327	45.102311821912735
484	22293155258.764606	2.748360005963649	44.742041779478086
485	22287562604.34057	2.747696997821502	44.38179483425222
486	22281969949.916527	2.746999827204317	44.021570878675675
487	22276377295.49249	2.7462677617148	43.6613697962523
488	22270784641.068447	2.7455000462711476	43.301191461117014
489	22265191986.64441	2.7446959021880053	42.94103573759128
490	22259599332.220367	2.7438545262163405	42.580902479706424
491	22254006677.796326	2.742975089531844	42.22079153070342
492	22248414023.372288	2.7420567366754574	41.86070272250072
493	22242821368.948246	2.7410985844393037	41.50063587513728
494	22237228714.524208	2.7400997206972844	41.140590796177435
495	22231636060.100166	2.739059203175034	40.780567280085165
496	22226043405.67613	2.737976058156337	40.42056510756197
497	22220450751.252087	2.736849279123666	40.060584044840084
498	22214858096.82805	2.7356778253250207	39.70062384294067
499	22209265442.404007	2.734460620268209	39.3406842368812
500	22203672787.979965	2.7331965501314346	38.98076494483894
501	22198080133.555927	2.731884462090648	38.62086566726157
502	22192487479.131886	2.730523162555077	38.260986085921786
503	22186894824.707848	2.7291114153063742	37.90112586291116
504	22181302170.283806	2.7276479395343545	37.54128463957704
505	22175709515.859764	2.7261314077634005	37.18146203538288
506	22170116861.435726	2.7245604436628996	36.82165764670242
507	22164524207.011684	2.7229336197309286	36.461871045531666
508	22158931552.587646	2.7212494548474937	36.102101778116776
509	22153338898.163605	2.7195064116841534	35.742349363489666
510	22147746243.739567	2.71770289396322	35.38261329191255
511	22142153589.315525	2.715837243553699	35.02289302320571
512	22136560934.891487	2.713907737395028	34.66318798497173
513	22130968280.467445	2.711912584235694	34.30349757069041
514	22125375626.043404	2.709849921171252	33.94382113768211
515	22119782971.619366	2.7077178099721726	33.58415800493219
516	22114190317.195324	2.7055142331811717	33.2245074507523
517	22108597662.771286	2.703237089967317	32.86486871028069
518	22103005008.347244	2.700884191715167	32.50524097279481
519	22097412353.923206	2.698453257333592	32.1456233788324
520	22091819699.499165	2.6959419082583804	31.78601501709136
521	22086227045.075127	2.6933476631281557	31.42641492110272
522	22080634390.651085	2.690667932108316	31.066822065644487
523	22075041736.227043	2.6879000108345243	30.70723536288574
524	22069449081.803005	2.6850410739450643	30.347653658226818
525	22063856427.378963	2.6820881681719606	29.98807572581029
526	22058263772.954926	2.679038204951913	29.628500263678575
527	22052671118.530884	2.6758879525205335	29.268925888538092
528	22047078464.106846	2.6726340274443823	28.909351130097207
529	22041485809.682804	2.669272885547481	28.549774424932707
530	22035893155.258766	2.6658008121767915	28.190194109851404
531	22030300500.834724	2.662213911752774	27.83060841467909
532	22024707846.410683	2.658508096542603	27.471015454437065
533	22019115191.986645	2.654679074585679	27.111413220838585
534	22013522537.562603	2.6507223366993964	26.751799573031235
535	22007929883.138565	2.646633142477836	26.39217222752052
536	22002337228.714523	2.6424065051954293	26.03252874717532
537	21996744574.290485	2.6380371755108563	25.672866529228713
538	21991151919.866444	2.6335196238598906	25.31318279216339
539	21985559265.442406	2.6288480214137087	24.953474561362327
540	21979966611.018364	2.624016219459498	24.59373865337784
541	21974373956.594322	2.6190177270541506	24.23397165869028
542	21968781302.170284	2.6138456867748716	23.87416992275655
543	21963188647.746243	2.6084928483783907	23.514329525168137
544	21957595993.322205	2.6029515401505208	23.154446256699885
545	21952003338.898163	2.5972136377096797	22.79451559398842
546	21946410684.474125	2.5912705299920726	22.434532671564284
547	21940818030.050083	2.585113082118304	22.074492250907838
548	21935225375.626045	2.5787315947996055	21.714388686170423
549	21929632721.202003	2.572115759901132	21.354215886114275
550	21924040066.77796	2.5652546117276898	20.993967271822726
551	21918447412.353924	2.558136473542818	20.633635729586445
552	21912854757.929882	2.550748898761438	20.273213558354882
553	21907262103.505844	2.5430786061871546	19.912692410999966
554	21901669449.081802	2.535111408570264	19.552063228542693
555	21896076794.657764	2.5268321336626305	19.191316166352294
556	21890484140.233723	2.518224536827566	18.830440511167012
557	21884891485.809685	2.5092712041209624	18.469424587588605
558	21879298831.385643	2.4999534445953566	18.108255652491835
559	21873706176.9616	2.4902511703918417	17.746919775498327
560	21868113522.537563	2.4801427629468145	17.38540170334693
561	21862520868.11352	2.4696049233842965	17.02368470560998
562	21856928213.689484	2.4586125048327236	16.661750398711206
563	21851335559.26544	2.447138324031814	16.29957854465215
564	21845742904.8414	2.4351529491309325	15.937146820131034
565	21840150250.417362	2.422624460032602	15.574430550896977
566	21834557595.99332	2.4095181769657956	15.211402405127615
567	21828964941.569283	2.395796352161678	14.848032038318479
568	21823372287.14524	2.3814178185149766	14.484285680544872
569	21817779632.721203	2.366337587889697	14.12012565496309
570	21812186978.29716	2.3505063902263132	13.755509813851745
571	21806594323.873123	2.333870142721749	13.39039087530125
572	21801001669.44908	2.316369336008832	13.024715639551914
573	21795409015.02504	2.2979383212850784	12.658424058747869
574	21789816360.601	2.2785044785591717	12.291448127060903
575	21784223706.17696	2.257987241339775	11.92371054928492
576	21778631051.752922	2.2362969467964424	11.555123134355199
577	21773038397.32888	2.2133334722126903	11.185584844725781
578	21767445742.904842	2.1889846076825097	10.814979411763261
579	21761853088.4808	2.1631241004740756	10.44317239902216
580	21756260434.056763	2.135609286808818	10.070007556457199
581	21750667779.63272	2.106278199786697	9.695302254444073
582	21745075125.20868	2.074946004536254	9.3188417099351
583	21739482470.78464	2.041400558307238	8.940371606985195
584	21733889816.3606	2.0053968162090903	8.559588552826995
585	21728297161.93656	1.9666496898857728	8.17612757020754
586	21722704507.51252	1.9248247955504354	7.789545459683836
587	21717111853.08848	1.8795262638080052	7.399298291183072
588	21711519198.66444	1.8302803639282517	7.004710359413252
589	21705926544.240402	1.7765130056284766	6.604930400090552
590	21700333889.81636	1.7175180051845913	6.198868210094815
591	21694741235.39232	1.6524109066607642	5.785100030841477
592	21689148580.96828	1.580059216016086	5.361721975692149
593	21683555926.54424	1.4989720534304314	4.926112454353756
594	21677963272.1202	1.4071153105684069	4.474524622269087
595	21672370617.69616	1.301578265594243	4.001334133991804
596	21666777963.27212	1.1779095891883677	3.497506934700368
597	21661185308.84808	1.028594203527624	2.9470067764218584
598	21655592654.42404	0.8386902837691108	2.3162789019777392
599	21650000000.0	0.5666290174987713	1.5069045084260324
600	21650000000.0	0.5666276493728934	-1.5068760223151685
601	21637228714.524208	1.9918441620509264	-0.8198199465197149
602	21624457429.048412	3.0149856574791416	-1.3666324799970653
603	21611686143.57262	3.6267098091641468	-1.8221185458463651
604	21598914858.09683	4.028304199856428	-2.258166481380499
605	21586143572.621037	4.289772340854996	-2.700635410331074
606	21573372287.14524	4.448233974234703	-3.1638978320854676
607	21560601001.66945	4.528611317752889	-3.657278876177884
608	21547829716.193657	4.550405281630581	-4.1866364570408905
609	21535058430.717865	4.530087773802969	-4.754681043576397
610	21522287145.24207	4.481665994948975	-5.361165454324805
611	21509515859.766277	4.416545022784097	-6.003392136009893
612	21496744574.290485	4.343365013866393	-6.6770545478655094
613	21483973288.81469	4.268132236841041	-7.377165631118601
614	21471202003.338898	4.194643590102382	-8.098808590818862
615	21458430717.863106	4.1250426213801195	-8.837590881701544
616	21445659432.387314	4.060348918650918	-9.589828650225058
617	21432888146.91152	4.000878556492627	-10.35255359805626
618	21420116861.435726	3.9465409308783523	-11.12343103937576
619	21407345575.959934	3.897031800540189	-11.900648757170188
620	21394574290.48414	3.85195122243237	-12.682808174836964
621	21381803005.008347	3.8108717377399337	-13.468830774286403
622	21369031719.532555	3.773375465591358	-14.25788275066202
623	21356260434.056763	3.7390725777420397	-15.04931648796935
624	21343489148.580967	3.7076090297647837	-15.842625976906902
625	21330717863.105175	3.678668338182025	-16.637413181271313
626	21317946577.629383	3.6519702363593174	-17.433362755637063
627	21305175292.15359	3.627267843915988	-18.23022303551295
628	21292404006.677795	3.604344267606615	-19.027791704157494
629	21279632721.202003	3.5830091302453124	-19.825904938235453
630	21266861435.72621	3.563095280535779	-20.6244291436941
631	21254090150.250416	3.5444557983285505	-21.423254626068
632	21241318864.774624	3.526961333316377	-22.222290711773212
633	21228547579.298832	3.5104977745666637	-23.02146196347792
634	21215776293.82304	3.494964228229262	-23.820705225187112
635	21203005008.347244	3.4802712722864877	-24.619967300353437
636	21190233722.871452	3.466339455042819	-25.41920311596425
637	21177462437.39566	3.453098005186613	-26.218374262016027
638	21164691151.919865	3.4404837239473807	-27.017447822743065
639	21151919866.444073	3.4284400331524423	-27.816395435975323
640	21139148580.96828	3.416916156355748	-28.615192531932507
641	21126377295.49249	3.4058664133744387	-29.413817713958338
642	21113606010.016693	3.395249611437977	-30.21225225217063
643	21100834724.5409	3.3850285186673275	-31.010479667413392
644	21088063439.06511	3.375169407777302	-31.808485387809014
645	21075292153.589317	3.365641659756656	-32.60625646396454
646	21062520868.11352	3.3564174188578493	-33.403781331800815
647	21049749582.63773	3.3474712915604408	-34.20104961422146
648	21036978297.161938	3.3387800832962267	-34.99805195460806
649	21024207011.686142	3.330322567671937	-35.79477987649602
650	21011435726.21035	3.322079283718086	-36.59122566488634
651	20998664440.73456	3.3140323573599564	-37.38738226550811
652	20985893155.258766	3.3061653438685896	-38.183243199018875
653	20973121869.78297	3.2984630885331794	-38.97880248769968
654	20960350584.30718	3.2909116031775425	-39.774054592625816
655	20947579298.831387	3.2834979565003115	-40.56899435965397
656	20934808013.35559	3.2762101764911185	-41.36361697285611
657	20922036727.8798	3.2690371634244095	-42.157917914258746
658	20909265442.404007	3.261968612134609	-42.95189292894554
659	20896494156.928215	3.254994942453668	-43.745537994718575
660	20883722871.45242	3.248107236841714	-44.53884929567505
661	20870951585.976627	3.241297184368048	-45.33182319911543
662	20858180300.500835	3.2345570303077706	-46.12445623533813
663	20845409015.025043	3.2278795307199903	-46.916745079900465
664	20832637729.549248	3.221257911443644	-47.708686538026654
665	20819866444.073456	3.2146858310269693	-48.50027753085806
666	20807095158.597664	3.20815734716077	-49.29151508331813
667	20794323873.12187	3.2016668862373563	-50.08239631337051
668	20781552587.646076	3.1952092157071563	-50.872918422491125
669	20768781302.170284	3.1887794189390757	-51.66307868721128
670	20756010016.694492	3.1823728723250673	-52.452874451583966
671	20743238731.218697	3.175985224403376	-53.242303120471206
672	20730467445.742905	3.169612376797154	-54.03136215354459
673	20717696160.267113	3.163250466786832	-54.82004905991914
674	20704924874.791317	3.156895851358943	-55.608361393341966
675	20692153589.315525	3.150545092588599	-56.396296747873635
676	20679382303.839733	3.1441949442256623	-57.18385275400249
677	20666611018.36394	3.1378423393764865	-57.97102707514682
678	20653839732.888145	3.131484379174668	-58.75781740449645
679	20641068447.412354	3.1251183223523293	-59.544221462158816
680	20628297161.93656	3.1187415756303856	-60.330236992577056
681	20615525876.46077	3.1123516848539077	-61.1158617621893
682	20602754590.984974	3.1059463268056513	-61.90109355730169
683	20589983305.509182	3.0995233016403083	-62.6859301821554
684	20577212020.03339	3.093080525884952	-63.4703694571657
685	20564440734.557594	3.086616025955751	-64.25440921731763
686	20551669449.081802	3.0801279321501362	-65.03804731069647
687	20538898163.60601	3.0736144730723964	-65.82128159714671
688	20526126878.13022	3.067073970456773	-66.60410994704137
689	20513355592.654423	3.0605048343573285	-67.38653024015434
690	20500584307.17863	3.053905558673294	-68.16854036462007
691	20487813021.70284	3.047274716982567	-68.95013821598081
692	20475041736.227043	3.0406109586613796	-69.73132169630537
693	20462270450.75125	3.03391300526335	-70.51208871337417
694	20449499165.27546	3.027179647142906	-71.29243717992938
695	20436727879.799667	3.0204097403001797	-72.07236501297598
696	20423956594.32387	3.013602203430806	-72.85187013313703
697	20411185308.84808	3.0067560151682113	-73.63095046405135
698	20398414023.372288	2.9998702115000775	-74.40960393181695
699	20385642737.896496	2.9929438833486213	-75.18782846446709
700	20372871452.4207	2.9859761743006374	-75.9656219914865
701	20360100166.94491	2.9789662784784086	-76.74298244335318
702	20347328881.469116	2.971913438539366	-77.51990775111801
703	20334557595.99332	2.964816943796048	-78.29639584599897
704	20321786310.51753	2.957676128448118	-79.07244465901067
705	20309015025.041737	2.950490369917797	-79.84805212060951
706	20296243739.565945	2.943259087280383	-80.62321616036024
707	20283472454.09015	2.9359817397870325	-81.39793470662482
708	20270701168.614357	2.928657825468085	-82.17220568626487
709	20257929883.138565	2.9212868798151703	-82.94602702436032
710	20245158597.662773	2.913868474535641	-83.71939664394517
711	20232387312.186977	2.9064022163740098	-84.49231246575539
712	20219616026.711185	2.8988877459948785	-85.26477240799011
713	20206844741.235394	2.8913247369263626	-86.03677438608224
714	20194073455.759598	2.8837128945565866	-86.80831631248418
715	20181302170.283806	2.876051955180218	-87.57939609646223
716	20168530884.808014	2.8683416850947903	-88.3500116438961
717	20155759599.332222	2.860581879738194	-89.12016085709638
718	20142988313.856426	2.8527723628692945	-89.88984163462123
719	20130217028.380634	2.8449129857876905	-90.6590518711057
720	20117445742.904842	2.8370036265864775	-91.4277894570995
721	20104674457.429047	2.829044189441699	-92.19605227890838
722	20091903171.953255	2.82103460393123	-92.9638382184445
723	20079131886.477463	2.8129748243839185	-93.73114515308248
724	20066360601.00167	2.8048648292554974	-94.49797095552026
725	20053589315.525875	2.796704620529784	-95.26431349365032
726	20040818030.050083	2.7884942231448138	-96.03017063042887
727	20028046744.57429	2.780233684440309	-96.79554022375737
728	20015275459.098495	2.771923073626112	-97.56042012636578
729	20002504173.622704	2.7635624812700863	-98.32480818570059
730	19989732888.14691	2.755152018804949	-99.08870224381883
731	19976961602.67112	2.746691818050209	-99.85210013728761
732	19964190317.195324	2.7381820307523768	-100.6149996970853
733	19951419031.719532	2.7296228281376425	-101.37739874850706
734	19938647746.24374	2.721014400479943	-102.1392951110821
735	19925876460.76795	2.712356956681138	-102.90068659848453
736	19913105175.292152	2.7036507238635616	-103.66157101845454
737	19900333889.81636	2.6948959469732747	-104.42194617272332
738	19887562604.34057	2.686092888394289	-105.18180985694153
739	19874791318.864773	2.6772418275725025	-105.9411598606107
740	19862020033.38898	2.6683430606482585	-106.69999396702156
741	19849248747.91319	2.6593969000977418	-107.45830995319136
742	19836477462.437397	2.650403674382166	-108.21610558981149
743	19823706176.9616	2.6413637276043906	-108.9733786411939
744	19810934891.48581	2.6322774191717673	-109.73012686522407
745	19798163606.010017	2.6231451234664274	-110.4863480133173
746	19785392320.534225	2.6139672295201892	-111.2420398303799
747	19772621035.05843	2.6047441406968996	-111.99720005477104
748	19759849749.582638	2.5954762743762747	-112.75182641827416
749	19747078464.106846	2.586164061647416	-113.50591664606691
750	19734307178.63105	2.5768079470019316	-114.25946845669864
751	19721535893.15526	2.567408388034854	-115.01247956206919
752	19708764607.679466	2.557965855146921	-115.76494766741598
753	19695993322.203674	2.548480831251481	-116.51687047129928
754	19683222036.72788	2.538953811484849	-117.26824566559765
755	19670450751.252087	2.529385302918353	-118.01907093550176
756	19657679465.776295	2.5197758242752766	-118.76934395951662
757	19644908180.3005	2.5101259056482785	-119.51906240946698
758	19632136894.824707	2.5004360882212717	-120.26822395050635
759	19619365609.348915	2.49070692399145	-121.01682624112709
760	19606594323.873123	2.480938975495707	-121.76486693318361
761	19593823038.397327	2.471132815536487	-122.51234367190852
762	19581051752.921535	2.4612890269118277	-123.25925409594322
763	19568280467.445744	2.451408202146118	-124.0055958373639
764	19555509181.969948	2.441490943221525	-124.75136652172057
765	19542737896.494156	2.431537861312881	-125.49656376807172
766	19529966611.018364	2.4215495765223576	-126.24118518903163
767	19517195325.542572	2.4115267176161046	-126.98522839081545
768	19504424040.066776	2.401469921762653	-127.72869097329203
769	19491652754.590984	2.391379834271373	-128.4715705300398
770	19478881469.115192	2.3812571083330916	-129.21386464840964
771	19466110183.6394	2.37110240476125	-129.95557090958846
772	19453338898.163605	2.3609163917352163	-130.6966868886691
773	19440567612.687813	2.3506997445426	-131.43721015472534
774	19427796327.21202	2.340453145324295	-132.17713827088994
775	19415025041.73623	2.33017728282046	-132.91646879443852
776	19402253756.260433	2.3198728521166867	-133.65519927687728
777	19389482470.78464	2.3095405543913223	-134.39332726403336
778	19376711185.30885	2.2991810966647086	-135.13085029615468
779	19363939899.833054	2.2887951915480578	-135.8677659080081
780	19351168614.35726	2.278383556994727	-136.60407162898593
781	19338397328.88147	2.2679469160506307	-137.33976498321692
782	19325626043.405678	2.2574859966079512	-138.07484348967955
783	19312854757.929882	2.247001531158533	-138.80930466232144
784	19300083472.45409	2.2364942565477914	-139.54314601018245
785	19287312186.9783	2.2259649137320303	-140.27636503752262
786	19274540901.502502	2.2154142475335945	-141.0089592439549
787	19261769616.02671	2.2048430064006723	-141.74092612458014
788	19248998330.55092	2.194251942165796	-142.47226317012996
789	19236227045.075127	2.1836418098057937	-143.20296786710935
790	19223455759.59933	2.173013367205191	-143.93303769795045
791	19210684474.12354	2.1623673749178733	-144.66247014116027
792	19197913188.647747	2.151704595932651	-145.39126267148356
793	19185141903.17195	2.141025795438109	-146.11941276006485
794	19172370617.69616	2.1303317405912328	-146.84691787461065
795	19159599332.220367	2.1196232002855435	-147.57377547956412
796	19146828046.744576	2.1089009449213556	-148.2999830362786
797	19134056761.26878	2.0981657461787404	-149.02553800319413
798	19121285475.792988	2.0874183767902283	-149.75043783602314
799	19108514190.317196	2.0766596103168773	-150.47467998793434
800	19095742904.8414	2.0658902209252803	-151.19826190974504
801	19082971619.36561	2.0551109831664163	-151.9211810501132
802	19070200333.889816	2.0443226717566665	-152.64343485573806
803	19057429048.414024	2.033526061360663	-153.36502077156
804	19044657762.93823	2.0227219263761183	-154.08593624096557
805	19031886477.462437	2.0119110407204808	-154.80617870599758
806	19019115191.986645	2.0010941776195175	-155.5257456075683
807	19006343906.510853	1.9902721093994244	-156.2446343856726
808	18993572621.035057	1.979445607278677	-156.96284247961034
809	18980801335.559265	1.9686154411647294	-157.68036732820656
810	18968030050.083473	1.9577823794509994	-158.39720637003848
811	18955258764.60768	1.9469471888173364	-159.11335704366581
812	18942487479.131886	1.936110634032777	-159.8288167878602
813	18929716193.656094	1.9252734777597287	-160.543583041842
814	18916944908.1803	1.9144364803626865	-161.2576532455189
815	18904173622.704506	1.9036003997171589	-161.97102483972571
816	18891402337.228714	1.892765991023245	-162.68369526646893
817	18878631051.752922	1.8819340066200252	-163.39566196917212
818	18865859766.27713	1.871105195804457	-164.10692239292655
819	18853088480.801334	1.8602803046516132	-164.81747398474192
820	18840317195.325542	1.8494600758382493	-165.52731419379984
821	18827545909.84975	1.838645248469177	-166.2364404717107
822	18814774624.373955	1.8278365579067226	-166.94485027277335
823	18802003338.898163	1.8170347356023406	-167.65254105423264
824	18789232053.42237	1.8062405089321745	-168.35951027654642
825	18776460767.94658	1.79545460103468	-169.06575540364747
826	18763689482.470783	1.784677730652332	-169.77127390321095
827	18750918196.99499	1.7739106119742765	-170.47606324692208
828	18738146911.5192	1.763153954485289	-171.18012091074786
829	18725375626.043404	1.752408462814878	-171.88344437520811
830	18712604340.56761	1.7416748365911738	-172.58603112564788
831	18699833055.09182	1.7309537702971454	-173.2878786525123
832	18687061769.616028	1.7202459531303602	-173.98898445162365
833	18674290484.140232	1.70955206886645	-174.68934602445654
834	18661519198.66444	1.6988727957247365	-175.38896087841783
835	18648747913.18865	1.6882088062373661	-176.08782652712478
836	18635976627.712852	1.6775607671237245	-176.78594049068488
837	18623205342.23706	1.6669293391636824	-177.48330029597696
838	18610434056.76127	1.6563151770792246	-178.17990347693365
839	18597662771.285477	1.645718929416082	-178.87574757482162
840	18584891485.809685	1.6351412384290815	-179.57083013852616
841	18572120200.33389	1.6245827399727097	-180.265148724832
842	18559348914.858097	1.6140440633925432	-180.95870089870834
843	18546577629.382305	1.6035258314212932	-181.65148423359165
844	18533806343.90651	1.5930286600786343	-182.34349631166947
845	18521035058.430717	1.582553158573179	-183.0347347241626
846	18508263772.954926	1.5720999292083067	-183.72519707161064
847	18495492487.479134	1.5616695672921492	-184.414880964154
848	18482721202.003338	1.551262661049782	-185.10378402181686
849	18469949916.527546	1.5408797915386347	-185.7919038747882
850	18457178631.051754	1.530521532568444	-186.47923816370786
851	18444407345.57596	1.5201884506233698	-187.16578453994305
852	18431636060.100166	1.5098811047884249	-187.85154066587262
853	18418864774.624374	1.4996000466779906	-188.5365042151651
854	18406093489.148582	1.4893458203685093	-189.22067287305833
855	18393322203.672787	1.4791189623339098	-189.90404433663815
856	18380550918.196995	1.4689200013855082	-190.58661631511308
857	18367779632.721203	1.4587494586128151	-191.2683865300927
858	18355008347.245407	1.4486078473297195	-191.9493527158624
859	18342237061.769615	1.438495673022944	-192.62951261965304
860	18329465776.293823	1.4284134333037612	-193.30886400191667
861	18316694490.81803	1.4183616178626148	-193.98740463659567
862	18303923205.342236	1.4083407084273305	-194.66513231139083
863	18291151919.866444	1.3983511787239746	-195.3420448280276
864	18278380634.39065	1.3883934944411669	-196.01814000252438
865	18265609348.914856	1.3784681131970642	-196.69341566545324
866	18252838063.439064	1.3685754845094487	-197.3678696622024
867	18240066777.963272	1.3587160497689095	-198.04149985323573
868	18227295492.48748	1.3488902422145568	-198.71430411435102
869	18214524207.011684	1.3390984869136933	-199.38628033693305
870	18201752921.535892	1.329341200742299	-200.05742642820928
871	18188981636.0601	1.3196187923710148	-200.7277403114992
872	18176210350.584305	1.3099316622514738	-201.3972199264632
873	18163439065.108513	1.3002802026068392	-202.0658632293484
874	18150667779.63272	1.2906647974245289	-202.73366819323292
875	18137896494.15693	1.2810858224513755	-203.40063280826553
876	18125125208.681137	1.2715436451926112	-204.066755081905
877	18112353923.20534	1.2620386249113325	-204.73203303915648
878	18099582637.72955	1.2525711126325056	-205.39646472280066
879	18086811352.253757	1.2431414511486312	-206.06004819363005
880	18074040066.77796	1.2337499750273297	-206.72278153067032
881	18061268781.30217	1.224397010622517	-207.38466283140866
882	18048497495.826378	1.2150828760867645	-208.04569021201212
883	18035726210.350586	1.2058078813867859	-208.70586180754844
884	18022954924.87479	1.196572328320908	-209.36517577220087
885	18010183639.399	1.1873765105385972	-210.0236302794778
886	17997412353.923206	1.1782207135624032	-210.68122352242466
887	17984641068.44741	1.169105214811593	-211.33795371382973
888	17971869782.97162	1.1600302836286707	-211.99381908642363
889	17959098497.495827	1.1509961813068865	-212.64881789308163
890	17946327212.020035	1.142003161120559	-213.30294840701794
891	17933555926.54424	1.13305146835697	-213.95620892197945
892	17920784641.068447	1.1241413403496463	-214.60859775243296
893	17908013355.592655	1.1152730065146177	-215.26011323375263
894	17895242070.11686	1.1064466883873223	-215.91075372240186
895	17882470784.641068	1.0976625996617142	-216.56051759611012
896	17869699499.165276	1.0889209462309044	-217.20940325405104
897	17856928213.689484	1.080221926229573	-217.85740911701288
898	17844156928.213688	1.0715657300779815	-218.50453362756468
899	17831385642.737896	1.0629525405268836	-219.15077525022429
900	17818614357.262104	1.0543825327047196	-219.79613247161564
901	17805843071.78631	1.0458558741654145	-220.44060380062876
902	17793071786.310516	1.0373727249384588	-221.0841877685715
903	17780300500.834724	1.0289332375793243	-221.7268829293193
904	17767529215.358932	1.0205375572215132	-222.3686878594633
905	17754757929.883137	1.0121858216301345	-223.009601158451
906	17741986644.407345	1.003878161256236	-223.64962144872504
907	17729215358.931553	0.9956146992918081	-224.2887473758595
908	17716444073.45576	0.9873955517265246	-224.9269776086898
909	17703672787.979965	0.9792208274060933	-225.56431083944125
910	17690901502.504173	0.971090628088734	-226.20074578385237
911	17678130217.02838	0.963005048506482	-226.83628118129536
912	17665358931.55259	0.9549641764242133	-227.47091579489233
913	17652587646.076794	0.9469680927001969	-228.10464841162747
914	17639816360.601	0.9390168713486444	-228.73747784245626
915	17627045075.12521	0.9311105796011059	-229.36940292241178
916	17614273789.649414	0.923249277970001	-230.00042251070408
917	17601502504.173622	0.9154330203115914	-230.63053549081906
918	17588731218.69783	0.9076618538899485	-231.25974077061278
919	17575959933.22204	0.8999358194412064	-231.88803728240038
920	17563188647.746243	0.8922549512391513	-232.51542398304605
921	17550417362.27045	0.8846192771594599	-233.1418998540401
922	17537646076.79466	0.8770288187451654	-233.7674639015848
923	17524874791.318863	0.8694835912735293	-234.39211515666557
924	17512103505.84307	0.8619836038206962	-235.0158526751249
925	17499332220.36728	0.8545288593281791	-235.63867553773048
926	17486560934.891487	0.8471193546692212	-236.2605828502402
927	17473789649.41569	0.8397550807151077	-236.8815737434623
928	17461018363.9399	0.8324360224012971	-237.50164737331517
929	17448247078.464108	0.825162158793297	-238.12080292087967
930	17435475792.98831	0.8179334631533677	-238.73903959245138
931	17422704507.51252	0.8107499030061951	-239.35635661958668
932	17409933222.036728	0.8036114402046487	-239.972753259147
933	17397161936.560936	0.7965180309954127	-240.58822879334053
934	17384390651.08514	0.789469626084502	-241.2027825297577
935	17371619365.60935	0.7824661707009674	-241.81641380140508
936	17358848080.133556	0.7755076046629543	-242.42912196673683
937	17346076794.65776	0.7685938624414921	-243.04090640968144
938	17333305509.18197	0.7617248732226579	-243.65176653966535
939	17320534223.706177	0.7549005609719502	-244.2617017916342
940	17307762938.230385	0.7481208444965417	-244.87071162607054
941	17294991652.754593	0.7413856375063965	-245.4787955290077
942	17282220367.278797	0.734694848675588	-246.08595301204184
943	17269449081.803005	0.7280483817029995	-246.6921836123409
944	17256677796.32721	0.7214461353712569	-247.29748689264818
945	17243906510.851418	0.7148880036052925	-247.90186244128688
946	17231135225.375626	0.708373875530548	-248.50530987215876
947	17218363939.899834	0.701903635528705	-249.10782882474138
948	17205592654.42404	0.695477163294269	-249.7094189640813
949	17192821368.948246	0.6890943338886081	-250.31007998078616
950	17180050083.472454	0.6827550177934564	-250.90981159101284
951	17167278797.996662	0.6764590809626917	-251.5086135364533
952	17154507512.520868	0.6702063848736809	-252.10648558431933
953	17141736227.045074	0.6639967865766855	-252.70342752732074
954	17128964941.569283	0.6578301387426807	-253.2994391836458
955	17116193656.093489	0.6517062897100132	-253.8945203969372
956	17103422370.617695	0.6456250835297075	-254.48867103626435
957	17090651085.141903	0.6395863600088152	-255.08189099609575
958	17077879799.666111	0.6335899547516548	-255.67418019626814
959	17065108514.190317	0.6276356992006862	-256.26553858195336
960	17052337228.714523	0.6217234206736416	-256.8559661236228
961	17039565943.238731	0.6158529424000881	-257.4454628170105
962	17026794657.762938	0.6100240835558943	-258.03402868307455
963	17014023372.287144	0.6042366592945778	-258.62166376795494
964	17001252086.811352	0.5984904807775236	-259.2083681429331
965	16988480801.33556	0.5927853552012555	-259.7941419043848
966	16975709515.859766	0.5871210858229279	-260.3789851737357
967	16962938230.383972	0.5814974719823391	-260.96289809741285
968	16950166944.90818	0.5759143091225664	-261.5458808467961
969	16937395659.432388	0.5703713888062157	-262.127933618167
970	16924624373.956594	0.564868498731021	-262.7090566326574
971	16911853088.4808	0.5594054227402995	-263.2892501361957
972	16899081803.005009	0.5539819408315827	-263.86851439945326
973	16886310517.529215	0.5485978291613962	-264.44684971778787
974	16873539232.053421	0.543252860047461	-265.02425641118987
975	16860767946.57763	0.5379468019659729	-265.60073482422206
976	16847996661.101837	0.5326794195461058	-266.1762853259638
977	16835225375.626043	0.527450473560983	-266.75090830995174
978	16822454090.15025	0.5222597209131785	-267.3246041941214
979	16809682804.674458	0.5171069146172952	-267.89737342074613
980	16796911519.198664	0.5119918037772071	-268.46921645637934
981	16784140233.72287	0.506914133558958	-269.04013379179327
982	16771368948.247078	0.5018736451587634	-269.61012594191834
983	16758597662.771286	0.4968700757654888	-270.1791934457851
984	16745826377.295492	0.49190315851788813	-270.7473368664624
985	16733055091.819698	0.4869726224561893	-271.31455679099827
986	16720283806.343906	0.4820781924673819	-271.8808538303618
987	16707512520.868114	0.4772195892243787	-272.4462286193839
988	16694741235.39232	0.4723965291181332	-273.0106818167001
989	16681969949.916527	0.4676087241834423	-273.5742141046917
990	16669198664.440735	0.46285588201631495	-274.136826189433
991	16656427378.964941	0.4581377056840249	-274.69851880063527
992	16643656093.489147	0.4534538936269005	-275.2592926915939
993	16630884808.013355	0.448804139551019	-275.8191486391354
994	16618113522.537563	0.4441881323120514	-276.3780874435706
995	16605342237.06177	0.43960555578840177	-276.93610992864524
996	16592570951.585976	0.43505608874507307	-277.49321694149353
997	16579799666.110184	0.430539404685788	-278.04940935259674
998	16567028380.63439	0.42605517169266993	-278.6046880557421
999	16554257095.158596	0.421603052255046	-279.1590539679847
1000	16541485809.682804	0.4171827030840085	-279.7125080296137
1001	16528714524.207012	0.41279377491263597	-280.2650512041209
1002	16515943238.731218	0.4084359122814487	-280.8166844781733
1003	16503171953.255424	0.4041087533086981	-281.36740886158947
1004	16490400667.779633	0.39981192944162597	-281.91722538732046
1005	16477629382.30384	0.3955450651916776	-282.46613511143556
1006	16464858096.828047	0.39130777784862336	-283.0141391131111
1007	16452086811.352253	0.38709967717439026	-283.5612384946275
1008	16439315525.876461	0.3829203650748993	-284.10743438136916
1009	16426544240.400667	0.3787694352472775	-284.65272792183225
1010	16413772954.924873	0.3746464728024297	-285.1971202876374
1011	16401001669.449081	0.37055105385873655	-285.7406126735511
1012	16388230383.97329	0.36648274510759016	-286.2832062975118
1013	16375459098.497496	0.36244110334623075	-286.82490240066664
1014	16362687813.021702	0.3584256749768462	-287.3657022474154
1015	16349916527.54591	0.3544359954683293	-287.90560712546045
1016	16337145242.070116	0.35047158877883183	-288.44461834587236
1017	16324373956.594322	0.3465319667348295	-288.982737243159
1018	16311602671.11853	0.34261662836414225	-289.51996517535053
1019	16298831385.642738	0.3387250591785061	-290.0563035240903
1020	16286060100.166945	0.33485673040185665	-290.59175369474525
1021	16273288814.69115	0.3310110981393219	-291.1263171165212
1022	16260517529.215359	0.32718760248258055	-291.6599952425971
1023	16247746243.739567	0.3233856665449132	-292.192789550274
1024	16234974958.263773	0.3196046954207333	-292.7247015411347
1025	16222203672.78798	0.3158440750627139	-293.2557327412255
1026	16209432387.312187	0.31210317106795576	-293.785884701253
1027	16196661101.836393	0.3083813273658947	-294.31515899679965
1028	16183889816.3606	0.30467786479843656	-294.8435572285596
1029	16171118530.884808	0.30099207958145746	-295.3710810225968
1030	16158347245.409016	0.2973232416368882	-295.8977320306237
1031	16145575959.933222	0.2936705927811869	-296.4235119303059
1032	16132804674.457428	0.2900333447580444	-296.9484224255937
1033	16120033388.981636	0.28641067709620216	-297.47246524707714
1034	16107262103.505844	0.2828017347773098	-297.9956421523765
1035	16094490818.030048	0.27920562569101204	-298.5179549265576
1036	16081719532.554256	0.27562141785497896	-299.03940538258684
1037	16068948247.078465	0.2720481363755149	-299.5599953618188
1038	16056176961.60267	0.26848476011583544	-300.079726734523
1039	16043405676.126877	0.2649302180421976	-300.5986014004516
1040	16030634390.651085	0.26138338520729076	-301.11662128945306
1041	16017863105.175293	0.25784307832888204	-301.63378836213064
1042	16005091819.6995	0.2543080509132498	-302.1501046105536
1043	15992320534.223705	0.2507769878659937	-302.66557205902086
1044	15979549248.747913	0.24724849952617142	-303.18019276488616
1045	15966777963.27212	0.2437211150460218	-303.6939688194422
1046	15954006677.796326	0.2401932750292239	-304.20690234887616
1047	15941235392.320534	0.23666332332583687	-304.7189955152945
1048	15928464106.844742	0.23312949786388118	-305.23025051782827
1049	15915692821.368948	0.22958992037797143	-305.7406695938223
1050	15902921535.893154	0.22604258487271514	-306.2502550201146
1051	15890150250.417362	0.22248534462286992	-306.7590091144138
1052	15877378964.94157	0.21891589748407628	-307.26693423678483
1053	15864607679.465775	0.21533176923782507	-307.77403279124536
1054	15851836393.989983	0.211730294642146	-308.280307227489
1055	15839065108.51419	0.20810859579237828	-308.78576004274396
1056	15826293823.038397	0.20446355731202845	-309.29039378377263
1057	15813522537.562603	0.20079179779033596	-309.79421104903355
1058	15800751252.086811	0.19708963674836497	-310.297214491013
1059	15787979966.61102	0.19335305624983035	-310.7994068187443
1060	15775208681.135225	0.18957765605394408	-311.3007908005274
1061	15762437395.659431	0.18575860093216168	-311.80136926687305
1062	15749666110.18364	0.1818905583987902	-312.3011451136858
1063	15736894824.707846	0.17796762463286972	-312.80012130571157
1064	15724123539.232052	0.17398323571471308	-313.298300880272
1065	15711352253.75626	0.16993006043991893	-313.79568695131496
1066	15698580968.280468	0.165799869780476	-314.29228271381004
1067	15685809682.804674	0.16158337641464252	-314.7880914485211
1068	15673038397.32888	0.15727003541760945	-315.2831165271978
1069	15660267111.853088	0.15284779387895747	-315.77736141822146
1070	15647495826.377296	0.14830277233748326	-316.2708296927572
1071	15634724540.9015	0.1436188536647378	-316.76352503146103
1072	15621953255.425709	0.13877714394552668	-317.25545123180035
1073	15609181969.949917	0.1337552525361853	-317.74661221605476
1074	15596410684.474123	0.1285263104483566	-318.23701204006744
1075	15583639398.99833	0.12305759940484332	-318.7266549028331
1076	15570868113.522537	0.11730858263980272	-319.2155451570107
1077	15558096828.046745	0.11122798077739489	-319.70368732047405
1078	15545325542.570951	0.10474925250357595	-320.19108608900734
1079	15532554257.095158	0.09778325819642521	-320.6777463502928
1080	15519782971.619366	0.09020559077286482	-321.16367319933414
1081	15507011686.143572	0.08183286260920147	-321.648871955498
1082	15494240400.667778	0.0723731684062384	-322.13334818136667
1083	15481469115.191986	0.06130456881238681	-322.61710770363425
1084	15468697829.716194	0.04748655328425754	-323.10015663630685
1085	15455926544.2404	0.026926877124022384	-323.58250140650875
1086	15443155258.764606	1.0505345365247398e-14	-324.09304043212194
1087	15430383973.288815	0.0	-324.59437943305176
1088	15417612687.813023	1.0524047480399895e-14	-325.0890843838461
1089	15404841402.337229	1.4494701093123507e-26	-325.58067582585454
1090	15392070116.861435	1.1502667073355836e-26	-326.07021152813604
1091	15379298831.385643	0.0	-326.55818797101546
1092	15366527545.90985	1.110231308950262e-38	-327.0448908937399
1093	15353756260.434055	0.0	-327.5305069677335
1094	15340984974.958263	3.009058966557734e-51	-328.01516976778146
1095	15328213689.482471	3.8324404255244484e-51	-328.49898194820736
1096	15315442404.006678	2.0348802357027184e-63	-328.9820272031673
1097	15302671118.530884	1.1091775875336942e-63	-329.4643772967322
1098	15289899833.055092	0.0	-329.9460965037736
1099	15277128547.579298	3.1978435129858457e-77	-330.4272446049013
1100	15264357262.103504	2.418489385607626e-76	-330.9078790393686
1101	15251585976.627712	1.0038968339783006e-88	-331.388056557248
1102	15238814691.15192	0.0	-331.86783457635664
1103	15226043405.676126	3.8165368445003736e-89	-332.3472723760816
1104	15213272120.200333	0.0	-332.8264322197569
1105	15200500834.72454	0.0	-333.3053804751856
1106	15187729549.248749	4.713734022533937e-102	-333.7841887919866
1107	15174958263.772955	0.0	-334.26293539100175
1108	15162186978.297161	3.782318948492969e-114	-334.7417065232822
1109	15149415692.82137	0.0	-335.22059816362844
1110	15136644407.345575	1.2177104868091335e-126	-335.699718016631
1111	15123873121.869781	8.510266194201499e-127	-336.17918793273947
1112	15111101836.39399	0.0	-336.65914686016606
1113	15098330550.918198	7.081815248741373e-139	-337.1397544986946
1114	15085559265.442404	1.893489852054268e-139	-337.6211958788734
1115	15072787979.96661	7.4248656628376315e-152	-338.10368717267926
1116	15060016694.490818	0.0	-338.5874831621914
1117	15047245409.015024	4.4568206409999855e-152	-339.0728869714586
1118	15034474123.53923	5.250801010746998e-164	-339.56026293691826
1119	15021702838.063438	2.9333125679344606e-164	-340.0500539096665
1120	15008931552.587646	0.0	-340.54280494611805
1121	14996160267.111853	6.681790559491161e-177	-341.03919642724287
1122	14983388981.636059	4.5111798930753245e-177	-341.5400914773778
1123	14970617696.160267	5.048271213678396e-189	-342.04660576878985
1124	14957846410.684475	0.0	-342.56021370664223
1125	14945075125.208681	4.1084743313920656e-190	-343.08291644866483
1126	14932303839.732887	0.0	-343.61752094038644
1127	14919532554.257095	1.5555256366198495e-202	-344.16813241319323
1128	14906761268.781301	0.0	-344.7410954071328
1129	14893989983.305508	7.457091418684821e-215	-345.3469973631336
1130	14881218697.829716	1.2366002923919104e-215	-346.00566649244325
1131	14868447412.353924	0.0	-346.76235474995906
1132	14855676126.87813	1.893500440389728e-227	-347.78055004330673
1133	14842904841.402336	1.2647196190294707	-349.0658503561838
1134	14830133555.926544	2.1095939378002226	-349.0658503564213
1135	14817362270.45075	2.6272689020784217	-349.0658503566577
1136	14804590984.974957	2.9929740202838127	-349.06585035689284
1137	14791819699.499165	3.2585793237979477	-349.0658503571275
1138	14779048414.023373	3.4475735046912988	-349.0658503573606
1139	14766277128.547579	3.5723991248432863	-349.06585035759315
1140	14753505843.071785	3.6399194487777264	-349.06585035782433
1141	14740734557.595993	3.653565551091445	-349.0658503580547
1142	14727963272.120201	3.614201068236253	-349.0658503582842
1143	14715191986.644407	3.520306249930283	-349.0658503585125
1144	14702420701.168613	3.367590669423724	-349.0658503587399
1145	14689649415.692822	3.1477888807310617	-349.06585035896643
1146	14676878130.217028	2.8457091436826176	-349.06585035919176
1147	14664106844.741234	2.4312327079936566	-349.065850359416
1148	14651335559.265442	1.829980086916827	-349.0658503596395
1149	14638564273.78965	0.6431243658676778	-349.0658503598619
1150	14625792988.313856	1.4538010586423832e-14	-350.76674110397124
1151	14613021702.838062	0.0	-351.62892794042955
1152	14600250417.36227	1.1783249335740366e-15	-352.3237167914553
1153	14587479131.886478	1.4641629210752282e-27	-352.9419711458659
1154	14574707846.410683	5.687402828009515e-28	-353.5155173188674
1155	14561936560.93489	0.0	-354.05961541412455
1156	14549165275.459099	3.616290272486054e-40	-354.58283397942904
1157	14536393989.983305	0.0	-355.0904781023481
1158	14523622704.507511	1.3009186890314936e-52	-355.5860605397737
1159	14510851419.03172	7.794222371322705e-53	-356.0720248548068
1160	14498080133.555927	0.0	-356.55013654893855
1161	14485308848.080133	0.0	-357.0217102859733
1162	14472537562.60434	1.2075472097742973e-65	-357.48774944256354
1163	14459766277.128548	1.5400648682028269e-77	-357.9490357232556
1164	14446994991.652754	0.0	-358.4061888561777
1165	14434223706.17696	0.0	-358.85970759703986
1166	14421452420.701168	3.410324539961464e-90	-359.3099986383758
1167	14408681135.225376	0.0	-359.7573974547239
1168	14395909849.749582	1.4024464881428864e-102	-360.2021836302897
1169	14383138564.273788	9.734381854132926e-103	-360.64459232525854
1170	14370367278.797997	1.5102797054977425e-115	-361.08482298550865
1171	14357595993.322205	0.0	-361.52304604933556
1172	14344824707.846409	1.3457116316504826e-115	-361.9594081755839
1173	14332053422.370617	4.0072302025047087e-128	-362.3940363646632
1174	14319282136.894825	2.5949325137490795e-128	-362.8270412398546
1175	14306510851.419031	1.663444420734269e-128	-363.25851968421756
1176	14293739565.943237	9.608967689670951e-141	-363.68855697765883
1177	14280968280.467445	6.05161314592849e-141	-364.1172285424669
1178	14268196994.991653	1.8908801529305155e-141	-364.5446013793548
1179	14255425709.51586	1.0670535634946748e-153	-364.9707352568104
1180	14242654424.040066	0.0	-365.3956837022743
1181	14229883138.564274	2.014834227031907e-154	-365.8194948329704
1182	14217111853.08848	2.2327818744538974e-166	-366.24221205611724
1183	14204340567.612686	6.765975903660876e-167	-366.6638746620617
1184	14191569282.136894	2.0403971046878913e-167	-367.08451832911504
1185	14178797996.661102	0.0	-367.50417555517635
1186	14166026711.185308	6.662477010696404e-180	-367.92287602832266
1187	14153255425.709515	3.968362237635727e-180	-368.34064694627966
1188	14140484140.233723	8.5681060579347e-192	-368.7575132928686
1189	14127712854.75793	2.534074992724102e-192	-369.1734980780868
1190	14114941569.282135	0.0	-369.58862254731736
1191	14102170283.806343	0.0	-370.0029063642321
1192	14089398998.330551	2.3430836237360538e-205	-370.41636777119066
1193	14076627712.854757	0.0	-370.8290237303191
1194	14063856427.378963	7.276002049386613e-218	-371.24089004794564
1195	14051085141.903172	4.237841528260734e-218	-371.6519814846517
1196	14038313856.42738	5.601575621679668e-231	-372.06231185285185
1197	14025542570.951586	1.625332234712626e-231	-372.4718941035308
1198	14012771285.475792	7.53370973044256e-231	-372.8807404035211
1199	14000000000.0	3.964304395898934e-243	-373.288862204514


==> figure/disp_ppw/hfss_alpha.csv <==
"Phase [deg]","Freq [GHz]","alpha []"
0,15,11.7187475950191
0,15.1,10.2749921383748
0,15.2,9.3473394734335
0,15.3,8.73495214121298
0,15.4,8.27003646654597
0,15.5,8.04234436021541
0,15.6,7.91461452982286
0,15.7,7.73635173354964
0,15.8,7.62576288694228
0,15.9,7.63549876563426
0,16,7.52282098008817
0,16.1,7.35874914536595
0,16.2,7.33959477860959
0,16.3,7.23102021806103
0,16.4,7.00081773987236
0,16.5,6.87864010705324
0,16.6,6.7252572536063
0,16.7,6.47471017474028
0,16.8,6.28738584633097
0,16.9,6.05557787222026
0,17,5.80362934514146
0,17.1,5.64484395073053
0,17.2,5.36992554881102
0,17.3,5.09226255039268
0,17.4,4.96935534849574
0,17.5,4.7297874585637
0,17.6,4.49191960575885
0,17.7,4.38715354540159
0,17.8,4.19978462808457
0,17.9,4.02343028009495
0,18,3.894294214649
0,18.1,3.74181722796272
0,18.2,3.58812355199911
0,18.3,3.4269362012967
0,18.4,3.38739670385805
0,18.5,3.17153663114667
0,18.6,2.96222678247945
0,18.7,3.10095445916686
0,18.8,2.72900375275702
0,18.9,2.6099629598566
0,19,2.78948642032237
0,19.1,2.18013014576759
0,19.2,2.53846601924069
0,19.3,2.1574679476271
0,19.4,1.87963972617947
0,19.5,2.3705197672759
0,19.6,1.1966759422219
0,19.7,2.33537697500917
0,19.8,0.876317299284123
0,19.9,1.11557197517451
0,20,0.377459528958887
0,20.1,18.4616579799302
0,20.2,26.8852745703265
0,20.3,32.6765078502774
0,20.4,37.0994975554892
0,20.5,40.594451980247
0,20.6,43.3800853734288
0,20.7,45.5733850372537
0,20.8,47.250450202463
0,20.9,48.4739397415186
0,21,49.3007041422728
0,21.1,49.7743256773187
0,21.2,49.9162242690894
0,21.3,49.7301613259761
0,21.4,49.2224201586365
0,21.5,48.4063074248495
0,21.6,47.291695382633
0,21.7,45.8684214934477
0,21.8,44.100353724487
0,21.9,41.9375229463453
0,22,39.3191881594576
0,22.1,36.1596799696592
0,22.2,32.3190681112209
0,22.3,27.5905581141337
0,22.4,21.8388968739189
0,22.5,15.9353237282972
0,22.6,11.7376061871336
0,22.7,9.58971321362672
0,22.8,7.90368344146425
0,22.9,7.28951871364385
0,23,6.35833624354319
0,23.1,6.11048135482548
0,23.2,5.57555949716418
0,23.3,5.09064918099629
0,23.4,5.21747482963099
0,23.5,4.6880828509167
0,23.6,4.40490559659388
0,23.7,4.42872661884517
0,23.8,4.29329868033017
0,23.9,4.03005801085041
0,24,3.71683856871169
0,24.1,3.8568254407284
0,24.2,3.88870339243747
0,24.3,3.38210411418364
0,24.4,3.23418476951883
0,24.5,3.53861689684456
0,24.6,3.51923334860785
0,24.7,2.88186974371095
0,24.8,2.72200936660719
0,24.9,3.57329188600549
0,25,3.19379088902583


==> figure/disp_ppw/optmm.dat <==
#	freq	alpha	beta
0	15000000000.0	13.737835366676512	-247.1419493473524
1	15100000000.0	12.880129161621538	-242.78094631496364
2	15200000000.0	12.102495489707488	-238.38837542667991
3	15300000000.0	11.39570127046633	-233.97105197298964
4	15400000000.0	10.756604199883922	-229.54883489904975
5	15500000000.0	10.17674638147261	-225.12613216493762
6	15600000000.0	9.648434220189767	-220.70692802789736
7	15700000000.0	9.168489670758834	-216.3007569780102
8	15800000000.0	8.728848044607492	-211.90388336505166
9	15900000000.0	8.324891323192212	-207.51910410267433
10	16000000000.0	7.953713042310035	-203.1512487986292
11	16100000000.0	7.61011666471503	-198.79544313380362
12	16200000000.0	7.291198624391133	-194.45241256508277
13	16300000000.0	6.994401795207285	-190.12243505226974
14	16400000000.0	6.717245660118225	-185.80457290357452
15	16500000000.0	6.457610442244685	-181.4979500737293
16	16600000000.0	6.213623963894705	-177.2015172393735
17	16700000000.0	5.983680222870732	-172.9142887088724
18	16800000000.0	5.766352406302429	-168.63517924343995
19	16900000000.0	5.560378155067338	-164.36305502660665
20	17000000000.0	5.36463410311477	-160.09673875511237
21	17100000000.0	5.178033805221479	-155.83456424637276
22	17200000000.0	4.999895131994051	-151.57638311469108
23	17300000000.0	4.829372247965157	-147.32073192787817
24	17400000000.0	4.66508315672099	-143.0628273036733
25	17500000000.0	4.5074154340206025	-138.80676525585798
26	17600000000.0	4.355239315103634	-134.54836776967042
27	17700000000.0	4.207429514912888	-130.2828267859712
28	17800000000.0	4.064365279465986	-126.01342106299337
29	17900000000.0	3.924966280217777	-121.73494678455855
30	18000000000.0	3.7891306444513777	-117.4473700031643
31	18100000000.0	3.6559631409610422	-113.14575036639535
32	18200000000.0	3.525268043471921	-108.82889771718452
33	18300000000.0	3.3960313010777567	-104.49006382286066
34	18400000000.0	3.2687397316116584	-100.13148501334959
35	18500000000.0	3.1420585212779586	-95.74347244506299
36	18600000000.0	3.0156793055876134	-91.32205117037039
37	18700000000.0	2.88942245040488	-86.86361020078975
38	18800000000.0	2.7621606734416755	-82.35695339766876
39	18900000000.0	2.633297345911874	-77.79365331474374
40	19000000000.0	2.502170502160723	-73.16282813265877
41	19100000000.0	2.36778273135956	-68.44923558780673
42	19200000000.0	2.228700270170276	-63.63139625940892
43	19300000000.0	2.0835975933423527	-58.68406301309423
44	19400000000.0	1.9304559876542153	-53.56981249710195
45	19500000000.0	1.7662122112397565	-48.232364123475385
46	19600000000.0	1.5866515329933102	-42.58732472646914
47	19700000000.0	1.3851769498936601	-36.49052087681582
48	19800000000.0	1.148900470241846	-29.66228461254305
49	19900000000.0	0.8474450513518661	-21.410503864012423
50	20000000000.0	0.33185925015016365	-8.191868101938367
51	20100000000.0	17.150398057994018	0.7123698983645143
52	20200000000.0	25.009076205146314	1.0670228956219878
53	20300000000.0	30.44581111456198	1.3369186757481129
54	20400000000.0	34.622265969687234	1.5680317724455446
55	20500000000.0	37.958169442993714	1.7771751568162928
56	20600000000.0	40.662519316593745	1.973089446521692
57	20700000000.0	42.85638413564161	2.1612228131249256
58	20800000000.0	44.61375161049934	2.3452430017038735
59	20900000000.0	45.98818072751185	2.5286114393637233
60	21000000000.0	47.01433148143668	2.714144986652996
61	21100000000.0	47.71249746914913	2.9042936396143557
62	21200000000.0	48.10349712649724	3.1024889821292816
63	21300000000.0	48.1886142967906	3.3113887757816562
64	21400000000.0	47.97657378985451	3.535401891437298
65	21500000000.0	47.46141496143181	3.779112078095655
66	21600000000.0	46.63231866929026	4.048780337821253
67	21700000000.0	45.48001317778215	4.353325822014698
68	21800000000.0	43.98592656264266	4.704936100077377
69	21900000000.0	42.09576072393801	5.1209396714089905
70	22000000000.0	39.78364215263014	5.6301013352891935
71	22100000000.0	36.96297141635325	6.279402085986494
72	22200000000.0	33.53329627057066	7.155193779456878
73	22300000000.0	29.377067130266642	8.428179178542038
74	22400000000.0	24.324787478315596	10.4834099410294
75	22500000000.0	18.5246018413249	14.153204467377401
76	22600000000.0	13.381137772502317	20.11015844869579
77	22700000000.0	10.23111033739924	26.957384655911337
78	22800000000.0	8.438281263101851	33.45113482668576
79	22900000000.0	7.3192560884513105	39.42960726752782
80	23000000000.0	6.542345075066415	45.02988338704952
81	23100000000.0	5.9721273936893775	50.31563284393106
82	23200000000.0	5.52490480603665	55.39392844096027
83	23300000000.0	5.166042819294139	60.288262148443074
84	23400000000.0	4.868851988454408	65.04036796789691
85	23500000000.0	4.614052334871236	69.69542681175794
86	23600000000.0	4.395788310462037	74.248234180144
87	23700000000.0	4.201478820464742	78.74145422518907
88	23800000000.0	4.029690685763345	83.16610039722717
89	23900000000.0	3.874652782311325	87.54217755962635
90	24000000000.0	3.7339550144370235	91.87445679549268
91	24100000000.0	3.60400483602554	96.17781938297966
92	24200000000.0	3.484573593750506	100.44906941796583
93	24300000000.0	3.3718445599449836	104.70856198260994
94	24400000000.0	3.267429862050036	108.94457651158115
95	24500000000.0	3.168981456423913	113.17183948678023
96	24600000000.0	3.074994820307914	117.40216399242134
97	24700000000.0	2.9843845137525142	121.64758737739288
98	24800000000.0	2.898925934727078	125.90317759253065
99	24900000000.0	2.817099475307937	130.19486849067974
100	25000000000.0	2.7391122156611294	134.54855928016173


==> figure/disp_ppw/ref.dat <==
#	ref_freq	ref_alpha	ref_beta
0	15000000000.0	11.4570334914751	-247.73226227865624
1	15100000000.0	10.1070129591312	-243.14068295401853
2	15200000000.0	9.17617444827717	-237.48512876380664
3	15300000000.0	8.55560412809722	-232.2160545971735
4	15400000000.0	8.1314953419907	-227.4278315923546
5	15500000000.0	7.84782890339409	-222.3792198590713
6	15600000000.0	7.65185261494778	-217.92400651966966
7	15700000000.0	7.50840298785189	-213.26234231854377
8	15800000000.0	7.3970294064868	-208.395365389529
9	15900000000.0	7.31121126794342	-204.2447533735084
10	16000000000.0	7.23313006791141	-199.93518978567195
11	16100000000.000002	7.14971554044513	-195.46745337972277
12	16200000000.0	7.06534010036328	-191.82149163460858
13	16300000000.0	6.96384387204792	-187.06004795419042
14	16399999999.999998	6.83632893062631	-183.15947884511425
15	16500000000.0	6.69423626965211	-179.14121425714666
16	16600000000.000002	6.52874151976007	-175.00580728050485
17	16700000000.0	6.3367837825299	-170.75386574883186
18	16800000000.0	6.13399529785447	-166.38605225260474
19	16899999999.999998	5.92049949263675	-163.00175533917752
20	17000000000.0	5.7021938657633	-158.4206925694851
21	17100000000.000002	5.48726687234551	-153.725847458221
22	17200000000.0	5.27097658183079	-150.06312450520699
23	17300000000.0	5.06872440350651	-146.3179332851459
24	17400000000.0	4.8790178467712	-141.31803462621284
25	17500000000.0	4.68914929751286	-137.39553870017795
26	17600000000.0	4.52015969097973	-133.39199368386676
27	17700000000.0	4.35507479293286	-129.30787926025502
28	17800000000.0	4.17861704291531	-125.14370145691697
29	17900000000.0	4.0237517539141	-120.89999260394492
30	18000000000.0	3.86965393716151	-116.57731128465679
31	18100000000.0	3.71274244964996	-112.17624227908956
32	18200000000.0	3.57882485702458	-107.69739650028052
33	18300000000.0	3.43556673852183	-103.14141092333783
34	18400000000.0	3.31018806915696	-98.50894850730577
35	18500000000.0	3.19943474319257	-95.11335875528269
36	18600000000.0	3.06497052828389	-90.34163031879011
37	18700000000.0	2.96585691868825	-85.49535776547602
38	18800000000.0	2.85332685737971	-81.92112825472013
39	18900000000.0	2.72642286453635	-76.93908354021823
40	19000000000.0	2.63699901222578	-71.88462886866816
41	19100000000.0	2.50265576473045	-68.13595171955949
42	19200000000.0	2.4078557489718	-62.94957980471851
43	19300000000.0	2.28719782724575	-57.69313115374373
44	19400000000.0	2.16757799028352	-52.36750832765803
45	19500000000.0	2.07815552937773	-48.39049167312842
46	19600000000.0	1.92296772417173	-41.51247412799858
47	19700000000.0	1.85059584156571	-35.98499112571961
48	19800000000.0	1.6876627965974	-28.947354132614585
49	19900000000.0	1.48041457908721	-21.82792261881012
50	20000000000.0	1.21746628293553	-8.778413292031047
51	20100000000.0	11.9965318823267	1.4704887427850377
52	20200000000.0	18.476977241576	1.4778046071770032
53	20300000000.0	21.8358416797472	1.4851204715689685
54	20400000000.0	22.3606893299458	1.4924363359609338
55	20500000000.0	21.8054297791686	2.9994861266985304
56	20600000000.0	21.2181929601435	3.014117766340962
57	20700000000.0	20.7280667442831	4.54307797847426
58	20800000000.0	20.320223935833	4.565025215085247
59	20900000000.0	19.9733647103238	6.1158763273124395
60	21000000000.0	19.6722995555503	6.14513889347183
61	21100000000.0	19.406986659943	6.17440145963122
62	21200000000.0	19.1711413490903	4.652814161529195
63	21300000000.0	18.9611274068406	3.116539243837985
64	21400000000.0	18.7753114261115	3.131170883480417
65	21500000000.0	18.6128079728713	3.145802523122849
66	21600000000.0	18.4732767348747	4.740603107973142
67	21700000000.0	18.3574418928282	4.762550344584128
68	21800000000.0	18.2675554624325	6.379239422746948
69	21900000000.0	18.2075996876503	6.4085019889063375
70	22000000000.0	18.1818639933822	8.04705861358479
71	22100000000.0	18.1909023253227	8.083636152737448
72	22200000000.0	18.2136178452333	8.120213691890106
73	22300000000.0	18.1233418020724	9.787930820614699
74	22400000000.0	17.3636726310696	13.108351765269717
75	22500000000.0	14.858697117992	16.45738569732505
76	22600000000.0	11.6331959427807	23.13822958801458
77	22700000000.0	9.31960332256893	29.87301789634866
78	22800000000.0	7.82952360529748	36.660392046992655
79	22900000000.0	6.87288653016569	41.83026887202939
80	23000000000.0	6.19837666721737	47.039285978199466
81	23100000000.0	5.73198757497879	52.28682967903555
82	23200000000.0	5.35780884020575	57.57227727264517
83	23300000000.0	5.04688027646154	62.89499711517709
84	23400000000.0	4.79976092032911	66.55868081173585
85	23500000000.0	4.54771275543192	71.94933622797666
86	23600000000.0	4.33997770725707	75.66976640358388
87	23700000000.0	4.14940594169724	81.12649946593872
88	23800000000.0	3.98377228670032	84.90239010081241
89	23900000000.0	3.84308571754751	88.70297897951477
90	24000000000.0	3.69796365012602	94.25332689150072
91	24100000000.0	3.60352047431694	98.10750864123065
92	24200000000.0	3.51502480729482	101.9856147340754
93	24300000000.0	3.39942097583361	105.88741577604783
94	24400000000.0	3.33323390942417	109.81267982118226
95	24500000000.0	3.27895807934399	115.50832412019608
96	24600000000.0	3.1884947264025	119.48409171194821
97	24700000000.0	3.10914532593853	123.4825024298429
98	24800000000.0	3.07787864822083	127.503313358433
99	24900000000.0	3.06476396583839	131.54627910543584
100	25000000000.0	2.98867277648439	135.61115181610148


==> figure/disp_waveguide/hfss_alpha.csv <==
"Phase [deg]","Freq [GHz]","alpha []"
0,6.6,1.75770890571294
0,6.7,2.4336095658123
0,6.8,2.71004473446988
0,6.9,2.76706505989996
0,7,2.75060784267275
0,7.1,2.78000362580447
0,7.2,2.90244455967241
0,7.3,3.1308167722265
0,7.4,3.47469320062501
0,7.5,3.95074031831876
0,7.6,4.6125050521265
0,7.7,5.48059216082843
0,7.8,6.62318232271575
0,7.9,8.16453194872242
0,8,10.2645418589426
0,8.1,13.1296082805093
0,8.2,17.0342669870727
0,8.3,21.7878210977402
0,8.4,23.9471555470032
0,8.5,27.3855141596435
0,8.6,29.9002866940144
0,8.7,24.6185172615059
0,8.8,16.4354685022585
0,8.9,11.2179512468018
0,9,7.97838439589462
0,9.1,5.85113551314521
0,9.2,4.37789789692992
0,9.3,3.32534471941012
0,9.4,2.5512031987726
0,9.5,1.96786257212574
0,9.6,1.54758888244133
0,9.7,1.23687550054511
0,9.8,0.899719070484497
0,9.9,0.495739320199871
0,10,0.458549827775065
0,10.1,3.57018874276322
0,10.2,3.07693858465657
0,10.3,1.00164048680524
0,10.4,0.734084043603778
0,10.5,0.602986843368624
0,10.6,0.424589719608157
0,10.7,0.350712345323351
0,10.8,0.309835460052795
0,10.9,0.251928609875872
0,11,0.21299639933201
0,11.1,0.181368260071236
0,11.2,0.156209509025265
0,11.3,0.130495566521705
0,11.4,0.111256176546987
0,11.5,0.0962039091666582
0,11.6,0.0789391613293227
0,11.7,0.0681107569197642
0,11.8,0.0568445459303475
0,11.9,0.0467353841745772
0,12,0.0394486019061659
0,12.1,0.0318102938481051
0,12.2,0.025898450692728
0,12.3,0.0214035769210519
0,12.4,0.0182274925629946
0,12.5,0.0188892537109168
0,12.6,0.0274477788856136
0,12.7,0.0661886937122627
0,12.8,0.108046866035991
0,12.9,0.0781761341755615
0,13,0.0627297849031095
0,13.1,0.0801462366592087
0,13.2,0.191024564412201
0,13.3,0.773834371978522
0,13.4,1.23653725364328
0,13.5,0.649688892140563
0,13.6,0.419726296795664
0,13.7,0.251995906444498
0,13.8,0.230595132776152
0,13.9,0.232207051732847
0,14,0.341862376254875
0,14.1,0.499795503751293
0,14.2,0.326358986079674
0,14.3,0.448126655455145
0,14.4,0.410228009720021
0,14.5,0.492774878246581
0,14.6,0.604442382535835
0,14.7,0.66861588723191
0,14.8,0.750146020984046
0,14.9,0.855889662921315
0,15,1.04568410495638


==> figure/disp_waveguide/optmm.dat <==
#	freq	alpha	beta
0	6600000000.0	1.5743012625034376	-113.72431523897765
1	6700000000.0	1.779567883211393	-106.92298874509076
2	6800000000.0	1.9322590848844903	-101.04057691481881
3	6900000000.0	2.0257760630903245	-95.81588967521981
4	7000000000.0	2.35373298343121	-90.09841198387386
5	7100000000.0	2.557559611780685	-85.13550928892653
6	7200000000.0	2.7399164748597578	-80.67926770551723
7	7300000000.0	3.171214485640316	-75.83406571664254
8	7400000000.0	3.496091418732202	-71.33937043821261
9	7500000000.0	3.992850759760639	-66.94054174320901
10	7600000000.0	4.946743212313366	-62.137655707036785
11	7700000000.0	5.369664498733176	-58.121515942062146
12	7800000000.0	7.0414939290767675	-53.505938843460605
13	7900000000.0	8.130007704658894	-49.44760084888054
14	8000000000.0	9.820267316528739	-45.59386088995107
15	8100000000.0	12.726446699826232	-41.917304204404665
16	8200000000.0	14.342424250327944	-38.84033661314623
17	8300000000.0	17.531233952758935	-36.64338925775961
18	8400000000.0	22.268105124003785	-37.076661613478514
19	8500000000.0	24.787948469654673	-37.748946125956664
20	8600000000.0	26.001593401210062	-38.42105520895011
21	8700000000.0	25.619693598886354	-42.5214373178758
22	8800000000.0	18.026346274156403	-46.90729433088297
23	8900000000.0	13.121001290925093	-44.57595008448044
24	9000000000.0	9.576840829842478	-40.7583331950349
25	9100000000.0	7.026431285440026	-36.57744660853104
26	9200000000.0	5.391371354901185	-32.51192991657982
27	9300000000.0	3.6247217247411148	-27.9884077201382
28	9400000000.0	3.2205191624673866	-24.549889241057365
29	9500000000.0	2.545386385492105	-20.797681367836965
30	9600000000.0	1.5555461263020463	-16.544389646586772
31	9700000000.0	1.2414041554390023	-13.096879752277145
32	9800000000.0	0.9437264805322053	-9.609792526773395
33	9900000000.0	0.5687756482162224	-5.833398214358027
34	10000000000.0	0.06882903492019524	-0.5264412857245873
35	10100000000.0	3.90003512607094	0.6990640804867926
36	10200000000.0	3.1148784968561554	1.2457205421993933
37	10300000000.0	1.1599765128470558	4.087932982947748
38	10400000000.0	0.7368627698548391	7.455509003723606
39	10500000000.0	0.5212883156913686	10.685514494204241
40	10600000000.0	0.4657493164004637	13.506799562766417
41	10700000000.0	0.36693614049827666	16.467047415927066
42	10800000000.0	0.23376421725045773	19.416038507773955
43	10900000000.0	0.22650289559563552	22.257898827885942
44	11000000000.0	0.22054309059452898	24.907247092266243
45	11100000000.0	0.16922067465759125	27.746439563949117
46	11200000000.0	0.1345484565616048	30.252221759276615
47	11300000000.0	0.11571208788989812	33.03210021237932
48	11400000000.0	0.09440957357048296	35.78486515980189
49	11500000000.0	0.08324516900522652	38.37206330732014
50	11600000000.0	0.0698431371870036	41.13366187006404
51	11700000000.0	0.054108166464661114	43.729512623103176
52	11800000000.0	0.04517325148989051	46.335795945904366
53	11900000000.0	0.04009374044681986	48.945874430900766
54	12000000000.0	0.029103884618977716	51.36618867345697
55	12100000000.0	0.025246820603492415	54.06005159583592
56	12200000000.0	0.01862492292837151	56.673026855830656
57	12300000000.0	0.01652117277111666	59.04029943631244
58	12400000000.0	0.02327194863424241	61.56274823226367
59	12500000000.0	0.026836555818305095	64.20991274775248
60	12600000000.0	0.02663392268756475	66.66184202502464
61	12700000000.0	0.030481690316279734	69.26647964352453
62	12800000000.0	0.03397042665045089	71.8153589512803
63	12900000000.0	0.03201486460951898	74.26977832727037
64	13000000000.0	0.0507977437322344	77.08589576117748
65	13100000000.0	0.027415065725665436	80.06271434167994
66	13200000000.0	0.5328911568250545	82.02967042549469
67	13300000000.0	0.7043917583055134	84.1330106725527
68	13400000000.0	0.5227302166865714	86.49344612329318
69	13500000000.0	0.4952712257254904	88.92930582450819
70	13600000000.0	0.5032350431060552	91.30384161574315
71	13700000000.0	0.3166561843497306	93.71763933387419
72	13800000000.0	0.38917973045871845	96.13664243676334
73	13900000000.0	0.3797544114786432	98.5538644377668
74	14000000000.0	0.37204179073210863	100.96748198270623
75	14100000000.0	0.3699710377472682	103.37923941034316
76	14200000000.0	0.371466871156402	105.79300039865845
77	14300000000.0	0.3743600091477414	108.2060938088446
78	14400000000.0	0.38326463341448774	110.62373283569113
79	14500000000.0	0.4024513586335208	113.05273047845802
80	14600000000.0	0.4243028858379154	115.47377923897668
81	14700000000.0	0.46754402562107006	117.9178944287261
82	14800000000.0	0.5379162447861867	120.38477995521723
83	14900000000.0	0.6386427297171756	122.8652373366526
84	15000000000.0	0.8681837413666945	125.43873275722493

==> figure/disp_waveguide/ref.dat <==
#	ref_freq	ref_alpha	ref_beta
0	5000000000.0	21.7620980390493	22.681194371265835
1	5050000000.0	21.6094964563573	27.036423367494248
2	5100000000.0	21.4601556209445	31.785834123961237
3	5150000000.0	21.3143614127247	36.20730688219789
4	5200000000.0	21.17138499497	40.296458831986854
5	5250000000.0	21.0315116417905	43.87510318352938
6	5300000000.0	20.8942558581879	47.29547265986888
7	5350000000.0	20.7594981665415	50.38110977868312
8	5400000000.0	20.6270848376131	53.30706695282505
9	5450000000.0	20.4969933430023	55.89900275539391
10	5500000000.0	20.3687361940299	58.50469633033836
11	5550000000.0	20.2422331381805	61.12254649624817
12	5600000000.0	20.117211902408	63.40655923451777
13	5650000000.0	19.9935160989174	65.87388090111212
14	5700000000.0	19.8707480592579	68.1792498181269
15	5750000000.0	19.7485466501196	70.32318671815146
16	5800000000.0	19.6265570742679	72.64672197834372
17	5850000000.0	19.5042301943984	74.80802770917633
18	5900000000.0	19.3808440190723	76.97695793505189
19	5950000000.0	19.255556926568	79.15265878936061
20	6000000000.0	19.1272196790312	81.33426837817333
21	6050000000.0	18.9941397083474	83.52091707310751
22	6100000000.0	18.8538367242251	85.71172780765046
23	6150000000.0	18.7027026562931	88.07021013774114
24	6200000000.0	18.5256522709756	90.59130063836263
25	6250000000.0	14.5574845943693	93.26851524938557
26	6300000000.0	3.22791076818565	-106.54961644650723
27	6350000000.0	3.31084886651567	-129.62272034017076
28	6400000000.0	3.29334291129534	-129.97803499916512
29	6450000000.0	3.45044636750386	-124.80140718495062
30	6500000000.0	3.68483364588953	-120.17207805674288
31	6550000000.0	3.99579856025485	-116.03572625394757
32	6600000000.0	1.7794792994923	-112.47279003744544
33	6650000000.0	2.07809517776294	-109.22625207961886
34	6700000000.0	2.33098801303996	-106.2984693749946
35	6750000000.0	2.49961877497048	-103.46427100065199
36	6800000000.0	2.59116559772906	-100.775063458991
37	6850000000.0	2.62751184349694	-98.09446169813444
38	6900000000.0	2.63199436637359	-95.44502350902579
39	6950000000.0	2.62486519104641	-93.04370536134891
40	7000000000.0	2.62156058053558	-90.52480970955362
41	7050000000.0	2.63087432992584	-87.88927454721389
42	7100000000.0	2.6586401818773	-85.5636545514594
43	7150000000.0	2.7082107524601	-83.14505708255321
44	7200000000.0	2.78116824211207	-80.63421922345343
45	7250000000.0	2.87925710455712	-78.25939894264654
46	7300000000.0	3.00382270268668	-76.0353693649224
47	7350000000.0	3.15620583622102	-73.50373470924912
48	7400000000.0	3.33881615453223	-71.37354967514284
49	7450000000.0	3.55443333840401	-68.93692435834028
50	7500000000.0	3.80612145424634	-66.67921863567773
51	7550000000.0	4.09832123819042	-64.36050113199943
52	7600000000.0	4.43615293613116	-62.237303683001365
53	7650000000.0	4.82600456884477	-59.80193093306336
54	7700000000.0	5.27561491255229	-57.57040212115799
55	7750000000.0	5.7943264325876	-55.55364414671352
56	7800000000.0	6.3935583092192	-53.222550874352194
57	7850000000.0	7.0871070461293	-51.113677405624365
58	7900000000.0	7.89133974664223	-48.68477319940305
59	7950000000.0	8.82511895697635	-46.76459701517599
60	8000000000.0	9.90935970283322	-44.52515735068353
61	8050000000.000001	11.1639759256327	-42.528013927660986
62	8100000000.0	12.5867261964165	-40.781940503692795
63	8150000000.0	13.8655206667586	-39.004924801949855
64	8199999999.999999	13.5243714476054	-37.78261298500506
65	8250000000.0	13.0487079240846	-36.53958186994324
66	8300000000.000001	13.0993515648594	-36.167306623094525
67	8350000000.0	14.2705254293028	-36.08636329167218
68	8400000000.0	17.1848987949688	-36.60305730530048
69	8449999999.999999	16.7285092963097	-38.02939116758155
70	8500000000.0	16.5520564390301	-39.77129976479347
71	8550000000.000001	16.4050433212269	-42.44015222711079
72	8600000000.0	16.2823820969477	-45.43365463079309
73	8650000000.0	16.1864999813106	-48.142826385426574
74	8700000000.0	16.1212127477478	-49.647176429211285
75	8750000000.0	16.0896766827731	-49.932505029379165
76	8800000000.0	16.3878636943964	-48.667257601347806
77	8850000000.0	13.7744455586177	-47.06760325707986
78	8900000000.0	11.3346440952522	-44.80978647936616
79	8950000000.0	9.4700976441119	-42.833629076987876
80	9000000000.0	7.99085567590485	-40.504676983222964
81	9050000000.0	6.79769416511419	-38.13924848526374
82	9100000000.0	5.8223559590949	-36.06464160063417
83	9150000000.0	5.01596371155814	-33.95950868881005
84	9200000000.0	4.34275755899527	-31.82410668778929
85	9250000000.0	3.7759817972075	-29.658700814963996
86	9300000000.0	3.29518051110639	-27.80031708444646
87	9350000000.0	2.88460739705865	-25.57810966357877
88	9400000000.0	2.53192221984957	-23.668090388712987
89	9450000000.0	2.22683954428825	-21.73368736074039
90	9500000000.0	1.96079112311949	-20.120842051836046
91	9550000000.0	1.72750129438636	-18.140400914261683
92	9600000000.0	1.52255920641983	-16.48611988016792
93	9650000000.0	1.33892581358114	-14.81235539863293
94	9700000000.0	1.17356847177221	-12.765122184783278
95	9750000000.0	1.02564768840106	-11.050729071251698
96	9800000000.0	0.884161001245116	-9.31723169945184
97	9850000000.0	0.749207541394188	-7.564754146130585
98	9900000000.0	0.62763550375204	-5.793423324828954
99	9950000000.0	0.491851050393964	-3.6394651456894844
100	10000000000.0	0.575754043385377	0.0
101	10050000000.0	2.09449257803638	0.7352443713925189
102	10100000000.0	2.72469291461917	0.7389023035885016
103	10150000000.0	2.81990064959742	1.1138375262168188
104	10200000000.0	2.47339035558698	1.4924272435280492
105	10250000000.0	1.74543002156328	2.2495917526261433
106	10300000000.0	1.15757842207885	4.144191001022192
107	10350000000.0	0.876780977137337	6.056760748684892
108	10400000000.0	0.727891212839903	7.606969388985802
109	10450000000.0	0.620622318282919	9.1714300027735
110	10500000000.0	0.543864511869958	10.750062419210314
111	10550000000.0	0.484340538504903	12.342785064245085
112	10600000000.0	0.432721415064797	13.562517434244324
113	10650000000.0	0.392669182458955	15.181522640058567
114	10700000000.0	0.354851755442119	16.424062462732923
115	10750000000.0	0.324655418173215	18.06908550445579
116	10800000000.0	0.2957246260552	19.33422837997119
117	10850000000.0	0.271674617009767	21.004996292397244
118	10900000000.0	0.248712726529163	22.29253118097279
119	10950000000.0	0.228924235812367	23.59037630386737
120	11000000000.0	0.210302629547303	24.898490323350263
121	11050000000.0	0.193800113205098	26.61839524410537
122	11100000000.0	0.178353444071584	27.948489714331377
123	11150000000.0	0.164364203964298	29.28871225207028
124	11200000000.0	0.151406825902018	30.639019062254782
125	11250000000.0	0.139495979220937	31.999365774873006
126	11300000000.0	0.128518608939302	33.36970744638638
127	11350000000.0	0.118330021157644	34.33922356652722
128	11400000000.0	0.108900256570032	35.72793118850608
129	11450000000.0	0.10014402965762	37.126509695060676
130	11500000000.0	0.0920241076197699	38.53491200268027
131	11550000000.0	0.0844840542769077	39.95309046130069
132	11600000000.0	0.0774344143967827	40.96280477991241
133	11650000000.0	0.0709166281398438	42.398971407536294
134	11700000000.0	0.0648125386359154	43.844782698467604
135	11750000000.0	0.0591865152891167	44.87764672374226
136	11800000000.0	0.053873964405116	46.34121905498785
137	11850000000.0	0.0490344979112888	47.81430031142106
138	11900000000.0	0.0444257119993296	48.87005736677552
139	11950000000.0	0.0402867626758823	50.36066512695046
140	12000000000.0	0.036310344363104	51.43104387136671
141	12050000000.0	0.0327939134595528	52.939026599262164
142	12100000000.0	0.0294340151009886	54.02391962646127
143	12150000000.0	0.0265265206492083	55.54912282623175
144	12200000000.0	0.023789826684498	56.64842053450942
145	12250000000.0	0.0215415238135789	57.75416206009804
146	12300000000.0	0.0195428412373915	59.304277367898706
147	12350000000.0	0.0181434948372065	60.42426501128465
148	12400000000.0	0.0172754206418882	61.55063013054663
149	12450000000.0	0.0173961470981972	63.125334673912924
150	12500000000.0	0.0188332167562785	64.26578294275858
151	12550000000.0	0.0226322818390705	-251.93466222072917
152	12600000000.0	0.0303469426637964	-250.7209312897651
153	12650000000.0	0.0445258291115046	-249.4504448966422
154	12700000000.0	0.0664868691169025	-248.15878709832424
155	12750000000.0	0.0891095322896384	-247.23476327387027
156	12800000000.0	0.0990877022651154	-246.20434734245126
157	12850000000.0	0.0932751860788019	-245.0672072660026
158	12900000000.0	0.0819737770765662	-243.82305623193437
159	12950000000.0	0.0742731314471572	-242.47165301903442
160	13000000000.0	0.0733690805328503	-241.23421699066856
161	13050000000.0	0.0807087497611917	-239.90629590479168
162	13100000000.0	0.100114338215842	-238.48773164337803
163	13150000000.0	0.140704561861513	-237.22361886122715
164	13200000000.0	0.227846297094028	82.73009656697363
165	13250000000.0	0.434325963937716	83.96795701705456
166	13300000000.0	0.948182777022311	85.21176775774319
167	13350000000.0	1.62836133067336	85.99694029018076
168	13400000000.0	1.4040614545477	86.31902620887058
169	13450000000.0	0.889321944820272	87.10915759881297
170	13500000000.0	0.653713654573491	88.3717538596488
171	13550000000.0	0.511455201211711	89.16977574179003
172	13600000000.0	0.406374846209729	-227.03884383961665
173	13650000000.0	0.324422728593642	-225.7434203254346
174	13700000000.0	0.284715832995219	-224.3985734591062
175	13750000000.0	0.270221328788002	-223.32248797918757
176	13800000000.0	0.272568872137962	-221.88457849367245
177	13850000000.0	0.28850681800955	-220.72648848662834
178	13900000000.0	0.384077569927634	-219.52993974277697
179	13950000000.0	0.482368336334778	-217.95510172730934
180	14000000000.0	0.190356572103055	-216.6763129418149
181	14050000000.0	0.176984182505844	-216.05866379857676
182	14100000000.0	0.205649407554336	-215.06714648595565
183	14150000000.0	0.264308087650829	-213.68812965749132
184	14200000000.0	0.307503386872241	-212.27046126357214
185	14250000000.0	0.321284546887998	-211.18303739567963
186	14300000000.0	0.341452566425156	-209.693187883754
187	14350000000.0	0.382506178555074	-208.54320749558224
188	14400000000.0	0.416014321638634	-207.36416723970564
189	14450000000.0	0.443236260739206	-206.15604673692167
190	14500000000.0	0.484096352264681	-204.91882883458464
191	14550000000.0	0.536676402481323	-203.65249961622382
192	14600000000.0	0.586988614587169	-202.3570484108389
193	14650000000.0	0.637780050186132	-201.43721432737456
194	14700000000.0	0.696592547611661	-200.08794148903044
195	14750000000.0	0.758009094688735	-198.70952376022868
196	14800000000.0	0.816425960635022	-197.71940057653094
197	14850000000.0	0.876792733787092	-196.28711459332746
198	14900000000.0	0.948291409492449	-195.25134461016205
199	14950000000.0	1.04105744131415	-193.76517946301698
200	15000000000.0	1.17026015053144	-192.68372959764943


==> figure/disp_wg_dualmode/disp_wg_dualmode_comsol.csv <==
,freq,beta_TE10,beta_TE01,alpha_ov_k_TE10,alpha_ov_k_TE01
0,23.0,0.7136704413636853,0.8240742411901132,0.36960980586372455,2.0830450510905396
1,22.900000000000002,0.7044629529886233,0.8136873793789676,0.4629968987893601,1.9245273129132288
2,22.8,0.6951142292400949,0.8036496570497972,0.5724948166144539,1.7861070108936217
3,22.700000000000003,0.6855950633210615,0.7939093801478311,0.7019521841420167,1.6674115402676408
4,22.6,0.6758756572965388,0.7844166600288964,0.8564433980505718,1.5643852325710232
5,22.5,0.6659261138112494,0.7751313708438288,1.0427693900256647,1.4740911079740948
6,22.400000000000002,0.6557184023125346,0.766020676712099,1.2701263205058684,1.3943267736360427
7,22.3,0.6452309100797288,0.7570573566856308,1.5510676445750526,1.323396298115659
8,22.200000000000003,0.6344580842202945,0.7482185895253186,1.9028653978806085,1.259967717107549
9,22.1,0.6234301551434671,0.7394849936881017,2.3493481009802917,1.2029738750636694
10,22.0,0.6122522269993526,0.7308399613824241,2.923085687539175,1.1515500670028052
11,21.900000000000002,0.6011796549555077,0.7222691057794164,3.6670128117847978,1.104985866924394
12,21.8,0.5907533333446174,0.7137598301032051,4.632233924604869,1.0626899576823456
13,21.700000000000003,0.5820016364023689,0.7053010107383088,5.8631247841308545,1.0241663672796768
14,21.6,0.5765948275128843,0.6968827413919564,7.352998086450977,0.9889961646519773
15,21.5,0.5765083853013965,0.6884961229456679,8.964492853090503,0.9568230127534482
16,21.400000000000002,0.5826382013942657,0.6801330817244107,10.388298873496183,0.9273410209662513
17,21.3,0.5933056116723464,0.6717862337749518,11.285650936146356,0.9002862108876177
18,21.200000000000003,0.6050905072646731,0.6634487923640572,11.524027682197632,0.8754319711467685
19,21.1,0.6151613970784711,0.6551144289851132,11.196484721117924,0.8525794572007823
20,21.0,0.6221350869060865,0.6467772165974237,10.4744653486541,0.8315556615485
21,20.900000000000002,0.6256216571836585,0.6384315618677946,9.513270506173404,0.8122098612320043
22,20.8,0.6256953454096028,0.6300721356798296,8.434296542315675,0.7944099845039111
23,20.700000000000003,0.6226628572351302,0.6216938042482981,7.333466848986037,0.778038727679617
24,20.6,0.6170037528511142,0.6132916085761752,6.284412118821045,0.7629940287329755
25,20.5,0.6093004375833019,0.6048607005784483,5.335287652619099,0.7491855353446
26,20.400000000000002,0.6001340774167677,0.5963963202952433,4.50893768363581,0.736534647027936
27,20.3,0.5900033121284576,0.5878937395464309,3.8084738698488487,0.7249717090155847
28,20.200000000000003,0.5792897791676128,0.579348226921249,3.2247114023742176,0.7144350464500487
29,20.1,0.5682596579508018,0.5707550412039688,2.7426080524603442,0.7048725132622384
30,20.0,0.5570837305111551,0.5621093598130134,2.345683143599924,0.6962375752648178
31,19.900000000000002,0.5458624693823634,0.5534062684123383,2.018496134395329,0.6884908150708793
32,19.8,0.5346485376316105,0.5446407247760292,1.7477121259841952,0.6815993565869211
33,19.700000000000003,0.5234639528197823,0.5358075038604649,1.5223266078756021,0.6755349618604106
34,19.6,0.5123119491854542,0.5269011920825803,1.3334842701224765,0.6702764456898532
35,19.5,0.5011846671588379,0.5179161126918175,1.174150496906073,0.6658067282807476
36,19.400000000000002,0.49006791267265043,0.5088462988239976,1.0387630567443502,0.6621141874278728
37,19.3,0.47894398858397036,0.4996854493002601,0.9229265151569385,0.6591931920506573
38,19.200000000000003,0.46779330369758776,0.4904268566067395,0.8231560881014902,0.6570427325496712
39,19.1,0.4565952232083022,0.4810633604956687,0.7366765587734794,0.6556679647749062
40,19.0,0.44532844790836756,0.47158726702364356,0.6612644415586405,0.6550796578705688
41,18.900000000000002,0.43397110219870944,0.4619902729451724,0.5951275467001942,0.6552951291356441
42,18.8,0.4225006281724044,0.4522633708227635,0.5368110123435827,0.6563387688467277
43,18.700000000000003,0.41089354726188093,0.44239674644847193,0.48512568850403875,0.6582435106874774
44,18.6,0.39912511691510844,0.43237963082666975,0.4390936004676816,0.6610503643650713
45,18.5,0.38716888127443216,0.4222001703619708,0.3979042217304576,0.6648117952956949
46,18.400000000000002,0.3749961133750969,0.4118452256065909,0.36088163412650187,0.6695922229173646
47,18.3,0.3625751167455762,0.4013001485617852,0.3274583133405478,0.6754704134091616
48,18.200000000000003,0.34987034115138504,0.3905485223032581,0.29715400831884176,0.6825436051894135
49,18.1,0.33684124798577153,0.3795718139577349,0.26955968805154673,0.6909307710104247
50,18.0,0.32344081282032056,0.3683489486366318,0.24432381338447118,0.7007776038390484
51,17.900000000000002,0.30961350673901644,0.3568557907121596,0.22114139222302703,0.7122648359379078
52,17.8,0.2952924982754475,0.34506444543826437,0.19974487273858385,0.7256167805352969
53,17.700000000000003,0.2803956533951863,0.3329423830816361,0.17989582606026905,0.7411158303795469
54,17.6,0.2648196224575385,0.3204512559729661,0.1613774611576677,0.7591209052243219
55,17.5,0.24843073866165272,0.30754532030813064,0.14398696606184588,0.7800953395339938
56,17.400000000000002,0.23105031421139846,0.2941692533261065,0.12752642859566402,0.8046473676012628
57,17.3,0.21242942055230865,0.28025508738878263,0.11179067335867296,0.833593011135907
58,17.200000000000003,0.19220215299330126,0.265717737050699,0.09654748951739416,0.868053810798368
59,17.1,0.16978950467786708,0.25044831386157956,0.08149950101295066,0.9096209035961258
60,17.0,,,,
61,16.900000000000002,,,,
62,16.8,,,,
63,16.7,,,,
64,16.6,,,,
65,16.5,,,,
66,16.400000000000002,,,,
67,16.3,,,,
68,16.2,,,,
69,16.1,,,,
70,16.0,,,,


==> figure/disp_wg_dualmode/disp_wg_dualmode_hfss_alpha.csv <==
,freq_alpha,alpha_ov_k_TE10,alpha_ov_k_TE01
0,16.0,35.056507419893926,24.113103969310504
1,16.1,31.204322564263858,
2,16.2,28.769539365614037,
3,16.3,26.858517919203006,
4,16.4,24.035252133651174,
5,16.5,20.162821411049226,
6,16.6,15.332734009613677,
7,16.7,4.988866707632722,
8,16.8,0.03436132206636646,
9,16.9,0.03397785788433156,
10,17.0,0.10679778076043553,
11,17.1,0.08303386336777943,1.4841691183991836
12,17.200000000000003,0.05616768418429354,1.2208110798769705
13,17.3,0.1456014624352671,1.113889695544621
14,17.400000000000002,0.1853805022325256,1.0642937488981208
15,17.5,0.1826869584490943,1.016982948879641
16,17.6,0.12778134137089778,0.9701196117823946
17,17.700000000000003,0.13187671907987578,0.9414090434196766
18,17.8,0.2646972188217167,0.9261309267208134
19,17.900000000000002,0.34278209316812763,0.907828564764727
20,18.0,0.23234486411535363,0.8849426226160327
21,18.1,0.1492457816176103,0.8684023344340368
22,18.200000000000003,0.2751890344249885,0.8620388226379443
23,18.3,0.46703158930979183,0.8573222286790761
24,18.400000000000002,0.5399565519522954,0.8473244366422815
25,18.5,0.47284102441978265,0.8357124827033786
26,18.6,0.32332207778637345,0.8296194865630608
27,18.700000000000003,0.2652665812120503,0.830215516748558
28,18.8,0.4805851665715248,0.8322511554319715
29,18.900000000000002,0.7786127986831223,0.8311339905189303
30,19.0,0.955593621586305,0.8279231373160103
31,19.1,0.9391078237075771,0.8270423938587129
32,19.200000000000003,0.754745776649252,0.8304765504690219
33,19.3,0.8916908970072006,0.8357564816172833
34,19.400000000000002,1.2067259112857867,0.8399448448932669
35,19.5,1.6489526525064486,0.8430441063338102
36,19.6,1.9594501321020408,0.8472491535762702
37,19.700000000000003,2.068751611649329,0.8549421005287241
38,19.8,2.1373197771862413,0.8659082520026041
39,19.900000000000002,2.3110785869331214,0.8772618544847433
40,20.0,2.610863174083753,0.8865961752544406
41,20.1,2.9826090207876947,0.8947186658070188
42,20.200000000000003,3.3354826132030597,0.905126034108741
43,20.3,3.7016028765663664,0.9205882233942102
44,20.400000000000002,4.15565594437694,0.9397722492093
45,20.5,4.605840083826654,0.9583121057767426
46,20.6,4.832654448725311,0.9744608998956618
47,20.700000000000003,5.321167250950263,0.9902691464171406
48,20.8,6.695870438664383,1.009213785206521
49,20.900000000000002,8.020728965444551,1.0336232240384289
50,21.0,8.239493001376346,1.0627038875702277
51,21.1,6.525716200401306,1.0933608879203813
52,21.200000000000003,7.608481977328925,1.1231819314049125
53,21.3,9.721130810949791,1.1525928203262201
54,21.400000000000002,8.674632615278512,1.183935495500159
55,21.5,6.512843167554387,1.21993990171513
56,21.6,5.040749050395609,1.2627344346163014
57,21.700000000000003,4.2609497357397315,1.3103603815220217
58,21.8,3.7965569050011236,1.3599757814405007
59,21.900000000000002,3.4547047213388735,1.4126531919651943
60,22.0,3.0929439531663823,1.4720314926819347
61,22.1,2.4412063685297714,1.540062847875729
62,22.200000000000003,1.7974324607190222,1.6147957786668918
63,22.3,1.322392779307518,1.6930459435390806
64,22.400000000000002,1.005505028496212,1.7756966997864068
65,22.5,0.8079727335712346,1.8700504143866956
66,22.6,0.7058841796244455,1.9830372347388314
67,22.700000000000003,0.6973633178167831,2.1118914078719357
68,22.8,0.7842080356071257,2.252145095119845
69,22.900000000000002,0.9018291073010791,2.4071572252013307
70,23.0,0.8730792997737106,2.5889200584903143


==> figure/disp_wg_dualmode/disp_wg_dualmode_hfss_beta.csv <==
,freq_beta,beta_TE10,beta_TE01
0,16.0,-0.37335912826808004,0.01304015140351365
1,16.1,-0.36589321441093603,0.0196812294343796
2,16.2,-0.35843179814657833,0.04618464673486062
3,16.3,-0.35447150060427335,0.09276612343948511
4,16.4,0.01336615518860149,0.1264038813998836
5,16.5,0.020170204078712006,0.15361958455396682
6,16.6,0.013529157081145412,0.1743827225617338
7,16.7,0.0,0.19526456849000653
8,16.8,0.07519509044072309,0.21624928966077656
9,16.9,0.11665305694003106,0.23074344764670332
10,17.0,0.1446736030535201,0.2519026286659017
11,17.1,0.1728383826679917,0.26656228323317177
12,17.200000000000003,0.19431707138009452,0.28129439269376066
13,17.3,0.21589980988165425,0.2960934964969159
14,17.400000000000002,0.23078011512176053,0.3043911336692672
15,17.5,0.25253858661735284,0.31931799458367993
16,17.6,0.2675850946798782,0.3277326295619507
17,17.700000000000003,0.2827042150476671,0.34277375160056905
18,17.8,0.29789039264853295,0.35785878684322053
19,17.900000000000002,0.30636263510374534,0.3664395365988253
20,18.0,0.32167662121774465,0.3750656359196062
21,18.1,0.33704321562905154,0.39029366974187724
22,18.200000000000003,0.34569414236469515,0.3990138877938183
23,18.3,0.36116585247106914,0.40777568319784646
24,18.400000000000002,0.3766752778446026,0.4165780520584558
25,18.5,0.38548412580626185,0.4319655032816068
26,18.6,0.4010752628286694,0.4408482808295576
27,18.700000000000003,0.40997580778815396,0.4497677123400221
28,18.8,0.4256340966684223,0.4587227549041202
29,18.900000000000002,0.4346182518153189,0.4677123575807435
30,19.0,0.4436402466135422,0.47673546150468915
31,19.1,0.4593884120692205,0.4857909999957979
32,19.200000000000003,0.46848281351910137,0.4948778986690894
33,19.3,0.4776110318152566,0.5039950755458825
34,19.400000000000002,0.48677199753636674,0.5131414411658901
35,19.5,0.5026103658357939,0.5223158987002788
36,19.6,0.5118291958911554,0.53151734406568
37,19.700000000000003,0.5210766180911359,0.540744666039144
38,19.8,0.5303515279110523,0.5499967463740258
39,19.900000000000002,0.5396528136177056,0.559272459916789
40,20.0,0.5489793563849177,0.5685706747247183
41,20.1,0.558330030409996,0.5778902521845305
42,20.200000000000003,0.5677037030311125,0.587230047131869
43,20.3,0.5770992348455891,0.5965889079716735
44,20.400000000000002,0.5799420882192128,0.5995277695872975
45,20.5,0.5893905557105907,0.6089360967837232
46,20.6,0.5922656315921059,0.6183609416671781
47,20.700000000000003,0.5951407074736208,0.6278011316952051
48,20.8,0.6046725237793502,0.6372554884020322
49,20.900000000000002,0.607579603220597,0.6467228275233153
50,21.0,0.6171609392810417,0.6498171951191207
51,21.1,0.6200998008966656,0.6593267303555939
52,21.200000000000003,0.6095160868811964,0.6688466246216507
53,21.3,0.605527768581825,0.6783756747163968
54,21.400000000000002,0.6083706219554487,0.6879126721655175
55,21.5,0.6181413145257415,0.6974564033500742
56,21.6,0.6210163904072566,0.7007003866214699
57,21.700000000000003,0.6308362387505722,0.7102788239399096
58,21.8,0.633743318191819,0.7198613035760038
59,21.900000000000002,0.6366503976330659,0.7294465950530086
60,22.0,0.6395574770743127,0.7390334632911433
61,22.1,0.6424645565155596,0.7486206687401116
62,22.200000000000003,0.6453716359568066,0.7582069675122988
63,22.3,0.6553661402841537,0.7677911115166236
64,22.400000000000002,0.6583050018997777,0.7712341209853081
65,22.5,0.6612438635154018,0.7808422586314001
66,22.6,0.6713149164542509,0.7965180737885175
67,22.700000000000003,0.6742853364385617,0.8060810384619143
68,22.8,0.6843994888355175,0.8156355495893689
69,22.900000000000002,0.6945239572859999,0.8251803367051451
70,23.0,0.6975568129946724,0.8347141260943416

